Beyond Leaderless: Randomized Consensus Against Mobile Crashes

Many consensus protocols fail to terminate under attack from an adversary that has the power to move between replicas and repeatedly crash one of them, even in synchrony. We present Multi-Leader Fixed-View Simplex (ML-FVS) to defend against such an adversary while keeping the simple structure and good-case latency of Simplex consensus. Our protocol extends fixed-view Simplex with multiple leaders, each of which may broadcast a proposal. At the voting deadline, each replica votes on the set of proposals it has seen so far. A hidden threshold beacon revealed after the votes gives a priority order on the multiple leaders, resolving each vote to its highest-priority proposal. Our model combines permanent adaptive Byzantine faults with mobile crashes. For a constant crash budget and $\Delta$-delayed Byzantine corruption, we obtain $O(\Delta)$ expected latency over repeated views whose leaders start honest. With immediate Byzantine corruptions, the protocol still achieves liveness. We also evaluate the protocol under random network delays and stochastic faults, finding that multiple leaders reduce view failures even when rational leaders delay their proposals to increase rewards.

==> data/global-k-stall.csv <==
placement,k,deadline_ms,leader_sets,grid_ms,prompt_miss,computed_miss,mean_margin_ms,max_regret_eth
global,1,4000.0,10,0.25,0.0,0.010029330928567625,107.15,0.0
global,2,4000.0,55,0.25,,0.00012962423785326741,107.15,0.0
global,3,4000.0,220,0.25,,3.062717094634652e-05,107.15000000000002,0.0
global,4,4000.0,715,0.25,,2.9637200276875665e-05,107.14999999999999,0.0


==> data/global-k1-stall.csv <==
placement,k,deadline_ms,leader_sets,grid_ms,prompt_miss,computed_miss,mean_margin_ms,max_regret_eth
global,1,200.0,10,0.25,0.010000000000000009,0.010040912115688994,107.05000000000001,0.0
global,1,500.0,10,0.25,0.010000000000000009,0.010040912115688994,107.05000000000001,0.0
global,1,550.0,10,0.25,0.010000000000000009,0.010040912115688994,107.05000000000001,0.0
global,1,600.0,10,0.25,0.0060000005121904065,0.010040912115688994,107.05000000000001,0.0
global,1,625.0,10,0.25,0.001999976669355352,0.010040912115688994,107.05000000000001,0.0
global,1,650.0,10,0.25,0.0,0.010040912115688994,107.05000000000001,0.0
global,1,1000.0,10,0.25,0.0,0.010040912115688994,107.05000000000001,0.0
global,1,2000.0,10,0.25,0.0,0.01003749901008274,107.075,0.0
global,1,4000.0,10,0.25,0.0,0.010029330928567625,107.15,0.0


==> data/global-k2-stall.csv <==
placement,k,deadline_ms,leader_sets,grid_ms,prompt_miss,computed_miss,mean_margin_ms,max_regret_eth
global,2,200.0,55,0.25,,0.00014132123684584382,107.05000000000001,0.0
global,2,500.0,55,0.25,,0.00014132123684584382,107.05000000000001,0.0
global,2,550.0,55,0.25,,0.00014132123684584382,107.05000000000001,0.0
global,2,600.0,55,0.25,,0.00014132123684584382,107.05000000000001,0.0
global,2,625.0,55,0.25,,0.00014132123684584382,107.05000000000001,0.0
global,2,650.0,55,0.25,,0.00014132123684584382,107.05000000000001,0.0
global,2,1000.0,55,0.25,,0.00014132123684584382,107.05000000000001,0.0
global,2,2000.0,55,0.25,,0.0001378740001835321,107.075,0.0
global,2,4000.0,55,0.25,,0.00012962423785326741,107.15,0.0


==> data/regional-k-stall.csv <==
placement,k,deadline_ms,leader_sets,grid_ms,prompt_miss,computed_miss,mean_margin_ms,max_regret_eth
regional,1,4000.0,10,0.25,0.0,0.010012371579351587,79.5475,0.0
regional,2,4000.0,55,0.25,,0.00011249529514508776,79.5475,0.0
regional,3,4000.0,220,0.25,,1.3496532303225618e-05,79.54750000000003,0.0
regional,4,4000.0,715,0.25,,1.2506544674450508e-05,79.5475,0.0


==> data/regional-k1-stall.csv <==
placement,k,deadline_ms,leader_sets,grid_ms,prompt_miss,computed_miss,mean_margin_ms,max_regret_eth
regional,1,200.0,10,0.25,0.010000000000000009,0.01001902844528518,79.48750000000001,0.0
regional,1,500.0,10,0.25,0.010000000000000009,0.01001902844528518,79.48750000000001,0.0
regional,1,550.0,10,0.25,0.009216292928848712,0.01001902844528518,79.48750000000001,0.0
regional,1,600.0,10,0.25,0.0017068596395621283,0.01001902844528518,79.48750000000001,0.0
regional,1,625.0,10,0.25,0.0003999999951172262,0.01001902844528518,79.48750000000001,0.0
regional,1,650.0,10,0.25,0.0,0.01001902844528518,79.48750000000001,0.0
regional,1,1000.0,10,0.25,0.0,0.01001902844528518,79.48750000000001,0.0
regional,1,2000.0,10,0.25,0.0,0.010017729599613546,79.4975,0.0
regional,1,4000.0,10,0.25,0.0,0.010012371579351587,79.5475,0.0


==> data/regional-k2-stall.csv <==
placement,k,deadline_ms,leader_sets,grid_ms,prompt_miss,computed_miss,mean_margin_ms,max_regret_eth
regional,2,200.0,55,0.25,,0.0001192187297380093,79.4875,0.0
regional,2,500.0,55,0.25,,0.0001192187297380093,79.4875,0.0
regional,2,550.0,55,0.25,,0.0001192187297380093,79.4875,0.0
regional,2,600.0,55,0.25,,0.0001192187297380093,79.4875,0.0
regional,2,625.0,55,0.25,,0.0001192187297380093,79.4875,0.0
regional,2,650.0,55,0.25,,0.0001192187297380093,79.4875,0.0
regional,2,1000.0,55,0.25,,0.0001192187297380093,79.4875,0.0
regional,2,2000.0,55,0.25,,0.00011790689560966128,79.4975,0.0
regional,2,4000.0,55,0.25,,0.00011249529514508776,79.5475,0.0


==> data/single-leader-utility.csv <==
proposal_time_ms,block_value_eth,global_success,global_utility_eth,regional_success,regional_utility_eth
0,0.041,1,0.041,1,0.041
10,0.041065000000000004,1,0.041065000000000004,1,0.041065000000000004
20,0.04113,1,0.04113,1,0.04113
30,0.041195,1,0.041195,1,0.041195
40,0.041260000000000005,1,0.041260000000000005,1,0.041260000000000005
50,0.041325,1,0.041325,1,0.041325
60,0.04139,1,0.04139,1,0.04139
70,0.041455,1,0.041455,1,0.041455
80,0.04152,1,0.04152,1,0.04152
90,0.041585000000000004,1,0.041585000000000004,1,0.041585000000000004
100,0.04165,1,0.04165,1,0.04165
110,0.041715,1,0.041715,1,0.041715
120,0.041780000000000005,1,0.041780000000000005,1,0.041780000000000005
130,0.041845,1,0.041845,1,0.041845
140,0.04191,1,0.04191,1,0.04191
150,0.041975,1,0.041975,1,0.041975
160,0.04204,1,0.04204,1,0.04204
170,0.042105000000000004,1,0.042105000000000004,1,0.042105000000000004
180,0.04217,1,0.04217,1,0.04217
190,0.042235,1,0.042235,1,0.042235
200,0.042300000000000004,1,0.042300000000000004,1,0.042300000000000004
210,0.042365,1,0.042365,1,0.042365
220,0.04243,1,0.04243,1,0.04243
230,0.042495000000000005,1,0.042495000000000005,1,0.042495000000000005
240,0.04256,1,0.04256,1,0.04256
250,0.042625,1,0.042625,1,0.042625
260,0.04269,1,0.04269,1,0.04269
270,0.042755,1,0.042755,1,0.042755
280,0.042820000000000004,1,0.042820000000000004,1,0.042820000000000004
290,0.042885,1,0.042885,1,0.042885
300,0.04295,1,0.04295,1,0.04295
310,0.043015000000000005,1,0.043015000000000005,1,0.043015000000000005
320,0.04308,1,0.04308,1,0.04308
330,0.043145,1,0.043145,1,0.043145
340,0.04321,1,0.04321,1,0.04321
350,0.043275,1,0.043275,1,0.043275
360,0.043340000000000004,1,0.043340000000000004,1,0.043340000000000004
370,0.043405,1,0.043405,1,0.043405
380,0.04347,1,0.04347,1,0.04347
390,0.043535000000000004,1,0.043535000000000004,1,0.043535000000000004
400,0.0436,1,0.0436,1,0.0436
410,0.043665,1,0.043665,1,0.043665
420,0.043730000000000005,1,0.043730000000000005,1,0.043730000000000005
430,0.043795,1,0.043795,1,0.043795
440,0.04386,1,0.04386,1,0.04386
450,0.043925,1,0.043925,1,0.043925
460,0.04399,1,0.04399,1,0.04399
470,0.044055000000000004,1,0.044055000000000004,1,0.044055000000000004
480,0.04412,1,0.04412,1,0.04412
490,0.044185,1,0.044185,1,0.044185
500,0.044250000000000005,1,0.044250000000000005,1,0.044250000000000005
510,0.044315,1,0.044315,1,0.044315
520,0.04438,1,0.04438,1,0.04438
530,0.044445,1,0.044445,1,0.044445
540,0.04451,1,0.04451,1,0.04451
550,0.044575000000000004,1,0.044575000000000004,1,0.044575000000000004
560,0.04464,1,0.04464,1,0.04464
570,0.044705,1,0.044705,1,0.044705
580,0.044770000000000004,1,0.044770000000000004,1,0.044770000000000004
590,0.044835,1,0.044835,1,0.044835
600,0.0449,1,0.0449,1,0.0449
610,0.044965000000000005,1,0.044965000000000005,1,0.044965000000000005
620,0.04503,1,0.04503,1,0.04503
630,0.045095,1,0.045095,1,0.045095
640,0.045160000000000006,1,0.045160000000000006,1,0.045160000000000006
650,0.045225,1,0.045225,1,0.045225
660,0.045290000000000004,1,0.045290000000000004,1,0.045290000000000004
670,0.045355,1,0.045355,1,0.045355
680,0.04542,1,0.04542,1,0.04542
690,0.045485,1,0.045485,1,0.045485
700,0.04555,1,0.04555,1,0.04555
710,0.045615,1,0.045615,1,0.045615
720,0.04568,1,0.04568,1,0.04568
730,0.045745,1,0.045745,1,0.045745
740,0.045810000000000003,1,0.045810000000000003,1,0.045810000000000003
750,0.045875,1,0.045875,1,0.045875
760,0.04594,1,0.04594,1,0.04594
770,0.046005000000000004,1,0.046005000000000004,1,0.046005000000000004
780,0.04607,1,0.04607,1,0.04607
790,0.046135,1,0.046135,1,0.046135
800,0.046200000000000005,1,0.046200000000000005,1,0.046200000000000005
810,0.046265,1,0.046265,1,0.046265
820,0.04633,1,0.04633,1,0.04633
830,0.046395,1,0.046395,1,0.046395
840,0.04646,1,0.04646,1,0.04646
850,0.046525000000000004,1,0.046525000000000004,1,0.046525000000000004
860,0.04659,1,0.04659,1,0.04659
870,0.046655,1,0.046655,1,0.046655
880,0.04672,1,0.04672,1,0.04672
890,0.046785,1,0.046785,1,0.046785
900,0.04685,1,0.04685,1,0.04685
910,0.046915,1,0.046915,1,0.046915
920,0.04698,1,0.04698,1,0.04698
930,0.047045000000000003,1,0.047045000000000003,1,0.047045000000000003
940,0.04711,1,0.04711,1,0.04711
950,0.047175,1,0.047175,1,0.047175
960,0.047240000000000004,1,0.047240000000000004,1,0.047240000000000004
970,0.047305,1,0.047305,1,0.047305
980,0.04737,1,0.04737,1,0.04737
990,0.047435000000000005,1,0.047435000000000005,1,0.047435000000000005
1000,0.0475,1,0.0475,1,0.0475
1010,0.047565,1,0.047565,1,0.047565
1020,0.04763,1,0.04763,1,0.04763
1030,0.047695,1,0.047695,1,0.047695
1040,0.047760000000000004,1,0.047760000000000004,1,0.047760000000000004
1050,0.047825,1,0.047825,1,0.047825
1060,0.04789,1,0.04789,1,0.04789
1070,0.047955000000000005,1,0.047955000000000005,1,0.047955000000000005
1080,0.04802,1,0.04802,1,0.04802
1090,0.048085,1,0.048085,1,0.048085
1100,0.04815,1,0.04815,1,0.04815
1110,0.048215,1,0.048215,1,0.048215
1120,0.04828,1,0.04828,1,0.04828
1130,0.048345,1,0.048345,1,0.048345
1140,0.04841,1,0.04841,1,0.04841
1150,0.048475000000000004,1,0.048475000000000004,1,0.048475000000000004
1160,0.04854,1,0.04854,1,0.04854
1170,0.048605,1,0.048605,1,0.048605
1180,0.048670000000000005,1,0.048670000000000005,1,0.048670000000000005
1190,0.048735,1,0.048735,1,0.048735
1200,0.0488,1,0.0488,1,0.0488
1210,0.048865,1,0.048865,1,0.048865
1220,0.04893,1,0.04893,1,0.04893
1230,0.048995,1,0.048995,1,0.048995
1240,0.049060000000000006,1,0.049060000000000006,1,0.049060000000000006
1250,0.049125,1,0.049125,1,0.049125
1260,0.04919,1,0.04919,1,0.04919
1270,0.049255,1,0.049255,1,0.049255
1280,0.04932,1,0.04932,1,0.04932
1290,0.049385,1,0.049385,1,0.049385
1300,0.04945,1,0.04945,1,0.04945
1310,0.049515,1,0.049515,1,0.049515
1320,0.04958,1,0.04958,1,0.04958
1330,0.049645,1,0.049645,1,0.049645
1340,0.049710000000000004,1,0.049710000000000004,1,0.049710000000000004
1350,0.049775,1,0.049775,1,0.049775
1360,0.04984,1,0.04984,1,0.04984
1370,0.049905000000000005,1,0.049905000000000005,1,0.049905000000000005
1380,0.04997,1,0.04997,1,0.04997
1390,0.050035,1,0.050035,1,0.050035
1400,0.050100000000000006,1,0.050100000000000006,1,0.050100000000000006
1410,0.050165,1,0.050165,1,0.050165
1420,0.050230000000000004,1,0.050230000000000004,1,0.050230000000000004
1430,0.050295,1,0.050295,1,0.050295
1440,0.05036,1,0.05036,1,0.05036
1450,0.050425,1,0.050425,1,0.050425
1460,0.05049,1,0.05049,1,0.05049
1470,0.050555,1,0.050555,1,0.050555
1480,0.05062,1,0.05062,1,0.05062
1490,0.050685,1,0.050685,1,0.050685
1500,0.05075,1,0.05075,1,0.05075
1510,0.050815,1,0.050815,1,0.050815
1520,0.05088,1,0.05088,1,0.05088
1530,0.050945000000000004,1,0.050945000000000004,1,0.050945000000000004
1540,0.05101,1,0.05101,1,0.05101
1550,0.051075,1,0.051075,1,0.051075
1560,0.05114,1,0.05114,1,0.05114
1570,0.051205,1,0.051205,1,0.051205
1580,0.05127,1,0.05127,1,0.05127
1590,0.051335,1,0.051335,1,0.051335
1600,0.0514,1,0.0514,1,0.0514
1610,0.051465000000000004,1,0.051465000000000004,1,0.051465000000000004
1620,0.05153,1,0.05153,1,0.05153
1630,0.051595,1,0.051595,1,0.051595
1640,0.05166,1,0.05166,1,0.05166
1650,0.051725,1,0.051725,1,0.051725
1660,0.05179,1,0.05179,1,0.05179
1670,0.051855,1,0.051855,1,0.051855
1680,0.05192,1,0.05192,1,0.05192
1690,0.051985,1,0.051985,1,0.051985
1700,0.05205,1,0.05205,1,0.05205
1710,0.052115,1,0.052115,1,0.052115
1720,0.052180000000000004,1,0.052180000000000004,1,0.052180000000000004
1730,0.052245,1,0.052245,1,0.052245
1740,0.05231,1,0.05231,1,0.05231
1750,0.052375000000000005,1,0.052375000000000005,1,0.052375000000000005
1760,0.05244,1,0.05244,1,0.05244
1770,0.052505,1,0.052505,1,0.052505
1780,0.052570000000000006,1,0.052570000000000006,1,0.052570000000000006
1790,0.052635,1,0.052635,1,0.052635
1800,0.0527,1,0.0527,1,0.0527
1810,0.052765,1,0.052765,1,0.052765
1820,0.05283,1,0.05283,1,0.05283
1830,0.052895,1,0.052895,1,0.052895
1840,0.05296,1,0.05296,1,0.05296
1850,0.053025,1,0.053025,1,0.053025
1860,0.05309,1,0.05309,1,0.05309
1870,0.053155,1,0.053155,1,0.053155
1880,0.05322,1,0.05322,1,0.05322
1890,0.053285,1,0.053285,1,0.053285
1900,0.05335,1,0.05335,1,0.05335
1910,0.053415000000000004,1,0.053415000000000004,1,0.053415000000000004
1920,0.05348,1,0.05348,1,0.05348
1930,0.053545,1,0.053545,1,0.053545
1940,0.053610000000000005,1,0.053610000000000005,1,0.053610000000000005
1950,0.053675,1,0.053675,1,0.053675
1960,0.05374,1,0.05374,1,0.05374
1970,0.053805000000000006,1,0.053805000000000006,1,0.053805000000000006
1980,0.05387,1,0.05387,1,0.05387
1990,0.053935,1,0.053935,1,0.053935
2000,0.054,1,0.054,1,0.054
2010,0.054065,1,0.054065,1,0.054065
2020,0.05413,1,0.05413,1,0.05413
2030,0.054195,1,0.054195,1,0.054195
2040,0.05426,1,0.05426,1,0.05426
2050,0.054325,1,0.054325,1,0.054325
2060,0.05439,1,0.05439,1,0.05439
2070,0.054455,1,0.054455,1,0.054455
2080,0.05452,1,0.05452,1,0.05452
2090,0.054585,1,0.054585,1,0.054585
2100,0.054650000000000004,1,0.054650000000000004,1,0.054650000000000004
2110,0.054715,1,0.054715,1,0.054715
2120,0.05478,1,0.05478,1,0.05478
2130,0.054845000000000005,1,0.054845000000000005,1,0.054845000000000005
2140,0.05491,1,0.05491,1,0.05491
2150,0.054975,1,0.054975,1,0.054975
2160,0.05504,1,0.05504,1,0.05504
2170,0.055105,1,0.055105,1,0.055105
2180,0.055170000000000004,1,0.055170000000000004,1,0.055170000000000004
2190,0.055235,1,0.055235,1,0.055235
2200,0.0553,1,0.0553,1,0.0553
2210,0.055365000000000004,1,0.055365000000000004,1,0.055365000000000004
2220,0.05543,1,0.05543,1,0.05543
2230,0.055495,1,0.055495,1,0.055495
2240,0.05556,1,0.05556,1,0.05556
2250,0.055625,1,0.055625,1,0.055625
2260,0.05569,1,0.05569,1,0.05569
2270,0.055755,1,0.055755,1,0.055755
2280,0.05582,1,0.05582,1,0.05582
2290,0.055885000000000004,1,0.055885000000000004,1,0.055885000000000004
2300,0.05595,1,0.05595,1,0.05595
2310,0.056015,1,0.056015,1,0.056015
2320,0.056080000000000005,1,0.056080000000000005,1,0.056080000000000005
2330,0.056145,1,0.056145,1,0.056145
2340,0.05621,1,0.05621,1,0.05621
2350,0.056275,1,0.056275,1,0.056275
2360,0.05634,1,0.05634,1,0.05634
2370,0.056405,1,0.056405,1,0.056405
2380,0.05647,1,0.05647,1,0.05647
2390,0.056535,1,0.056535,1,0.056535
2400,0.0566,1,0.0566,1,0.0566
2410,0.056665,1,0.056665,1,0.056665
2420,0.05673,1,0.05673,1,0.05673
2430,0.056795,1,0.056795,1,0.056795
2440,0.05686,1,0.05686,1,0.05686
2450,0.056925,1,0.056925,1,0.056925
2460,0.05699,1,0.05699,1,0.05699
2470,0.057055,1,0.057055,1,0.057055
2480,0.057120000000000004,1,0.057120000000000004,1,0.057120000000000004
2490,0.057185,1,0.057185,1,0.057185
2500,0.05725,1,0.05725,1,0.05725
2510,0.057315,1,0.057315,1,0.057315
2520,0.05738,1,0.05738,1,0.05738
2530,0.057445,1,0.057445,1,0.057445
2540,0.05751,1,0.05751,1,0.05751
2550,0.057575,1,0.057575,1,0.057575
2560,0.057640000000000004,1,0.057640000000000004,1,0.057640000000000004
2570,0.057705,1,0.057705,1,0.057705
2580,0.05777,1,0.05777,1,0.05777
2590,0.057835,1,0.057835,1,0.057835
2600,0.0579,1,0.0579,1,0.0579
2610,0.057965,1,0.057965,1,0.057965
2620,0.05803,1,0.05803,1,0.05803
2630,0.058095,1,0.058095,1,0.058095
2640,0.05816,1,0.05816,1,0.05816
2650,0.058225,1,0.058225,1,0.058225
2660,0.05829,1,0.05829,1,0.05829
2670,0.058355000000000004,1,0.058355000000000004,1,0.058355000000000004
2680,0.05842,1,0.05842,1,0.05842
2690,0.058485,1,0.058485,1,0.058485
2700,0.058550000000000005,1,0.058550000000000005,1,0.058550000000000005
2710,0.058615,1,0.058615,1,0.058615
2720,0.05868,1,0.05868,1,0.05868
2730,0.058745,1,0.058745,1,0.058745
2740,0.05881,1,0.05881,1,0.05881
2750,0.058875,1,0.058875,1,0.058875
2760,0.05894,1,0.05894,1,0.05894
2770,0.059005,1,0.059005,1,0.059005
2780,0.05907,1,0.05907,1,0.05907
2790,0.059135,1,0.059135,1,0.059135
2800,0.0592,1,0.0592,1,0.0592
2810,0.059265,1,0.059265,1,0.059265
2820,0.05933,1,0.05933,1,0.05933
2830,0.059395,1,0.059395,1,0.059395
2840,0.05946,1,0.05946,1,0.05946
2850,0.059525,1,0.059525,1,0.059525
2860,0.059590000000000004,1,0.059590000000000004,1,0.059590000000000004
2870,0.059655,1,0.059655,1,0.059655
2880,0.05972,1,0.05972,1,0.05972
2890,0.059785000000000005,1,0.059785000000000005,1,0.059785000000000005
2900,0.05985,1,0.05985,1,0.05985
2910,0.059914999999999996,1,0.059914999999999996,1,0.059914999999999996
2920,0.059980000000000006,1,0.059980000000000006,1,0.059980000000000006
2930,0.060045,1,0.060045,1,0.060045
2940,0.06011,1,0.06011,1,0.06011
2950,0.060175000000000006,1,0.060175000000000006,1,0.060175000000000006
2960,0.06024,1,0.06024,1,0.06024
2970,0.060305,1,0.060305,1,0.060305
2980,0.06037,1,0.06037,1,0.06037
2990,0.060435,1,0.060435,1,0.060435
3000,0.0605,1,0.0605,1,0.0605
3010,0.060565,1,0.060565,1,0.060565
3020,0.06063,1,0.06063,1,0.06063
3030,0.060695,1,0.060695,1,0.060695
3040,0.060759999999999995,1,0.060759999999999995,1,0.060759999999999995
3050,0.060825000000000004,1,0.060825000000000004,1,0.060825000000000004
3060,0.06089,1,0.06089,1,0.06089
3070,0.060954999999999995,1,0.060954999999999995,1,0.060954999999999995
3080,0.061020000000000005,1,0.061020000000000005,1,0.061020000000000005
3090,0.061085,1,0.061085,1,0.061085
3100,0.061149999999999996,1,0.061149999999999996,1,0.061149999999999996
3110,0.061215000000000006,1,0.061215000000000006,1,0.061215000000000006
3120,0.06128,1,0.06128,1,0.06128
3130,0.061345,1,0.061345,1,0.061345
3140,0.061410000000000006,1,0.061410000000000006,1,0.061410000000000006
3150,0.061475,1,0.061475,1,0.061475
3160,0.06154,1,0.06154,1,0.06154
3170,0.06160500000000001,1,0.06160500000000001,1,0.06160500000000001
3180,0.06167,1,0.06167,1,0.06167
3190,0.061735,1,0.061735,1,0.061735
3200,0.0618,1,0.0618,1,0.0618
3200.25,0.061801625,1,0.061801625,1,0.061801625
3200.5,0.061803250000000004,1,0.061803250000000004,1,0.061803250000000004
3200.75,0.061804875,1,0.061804875,1,0.061804875
3201,0.0618065,1,0.0618065,1,0.0618065
3201.25,0.061808125000000005,1,0.061808125000000005,1,0.061808125000000005
3201.5,0.06180975,1,0.06180975,1,0.06180975
3201.75,0.061811375,1,0.061811375,1,0.061811375
3202,0.061813,1,0.061813,1,0.061813
3202.25,0.061814625,1,0.061814625,1,0.061814625
3202.5,0.06181625,1,0.06181625,1,0.06181625
3202.75,0.061817875,1,0.061817875,1,0.061817875
3203,0.0618195,1,0.0618195,1,0.0618195
3203.25,0.061821125000000005,1,0.061821125000000005,1,0.061821125000000005
3203.5,0.061822749999999996,1,0.061822749999999996,1,0.061822749999999996
3203.75,0.061824375,1,0.061824375,1,0.061824375
3204,0.061826000000000006,1,0.061826000000000006,1,0.061826000000000006
3204.25,0.061827625,1,0.061827625,1,0.061827625
3204.5,0.06182925,1,0.06182925,1,0.06182925
3204.75,0.061830875,1,0.061830875,1,0.061830875
3205,0.0618325,1,0.0618325,1,0.0618325
3205.25,0.061834125000000004,1,0.061834125000000004,1,0.061834125000000004
3205.5,0.061835749999999995,1,0.061835749999999995,1,0.061835749999999995
3205.75,0.061837375,1,0.061837375,1,0.061837375
3206,0.061839000000000005,1,0.061839000000000005,1,0.061839000000000005
3206.25,0.061840624999999996,1,0.061840624999999996,1,0.061840624999999996
3206.5,0.06184225,1,0.06184225,1,0.06184225
3206.75,0.061843875000000006,1,0.061843875000000006,1,0.061843875000000006
3207,0.0618455,1,0.0618455,1,0.0618455
3207.25,0.061847125,1,0.061847125,1,0.061847125
3207.5,0.06184875,1,0.06184875,1,0.06184875
3207.75,0.061850375,1,0.061850375,1,0.061850375
3208,0.061852000000000004,1,0.061852000000000004,1,0.061852000000000004
3208.25,0.061853624999999995,1,0.061853624999999995,1,0.061853624999999995
3208.5,0.06185525,1,0.06185525,1,0.06185525
3208.75,0.061856875000000006,1,0.061856875000000006,1,0.061856875000000006
3209,0.0618585,1,0.0618585,1,0.0618585
3209.25,0.061860125,1,0.061860125,1,0.061860125
3209.5,0.06186175000000001,1,0.06186175000000001,1,0.06186175000000001
3209.75,0.061863375,1,0.061863375,1,0.061863375
3210,0.061865,1,0.061865,1,0.061865
3210.25,0.061866625,1,0.061866625,1,0.061866625
3210.5,0.06186825,1,0.06186825,1,0.06186825
3210.75,0.061869875000000005,1,0.061869875000000005,1,0.061869875000000005
3211,0.061871499999999996,1,0.061871499999999996,1,0.061871499999999996
3211.25,0.061873125,1,0.061873125,1,0.061873125
3211.5,0.06187475,1,0.06187475,1,0.06187475
3211.75,0.061876375,1,0.061876375,1,0.061876375
3212,0.061878,1,0.061878,1,0.061878
3212.25,0.06187962500000001,1,0.06187962500000001,1,0.06187962500000001
3212.5,0.06188125,1,0.06188125,1,0.06188125
3212.75,0.061882875000000004,1,0.061882875000000004,1,0.061882875000000004
3213,0.0618845,1,0.0618845,1,0.0618845
3213.25,0.061886125,1,0.061886125,1,0.061886125
3213.5,0.061887750000000005,1,0.061887750000000005,1,0.061887750000000005
3213.75,0.061889374999999996,1,0.061889374999999996,1,0.061889374999999996
3214,0.061891,1,0.061891,1,0.061891
3214.25,0.061892625,1,0.061892625,1,0.061892625
3214.5,0.06189425,1,0.06189425,1,0.06189425
3214.75,0.061895875,1,0.061895875,1,0.061895875
3215,0.061897499999999994,1,0.061897499999999994,1,0.061897499999999994
3215.25,0.061899125,1,0.061899125,1,0.061899125
3215.5,0.061900750000000004,1,0.061900750000000004,1,0.061900750000000004
3215.75,0.061902375,1,0.061902375,1,0.061902375
3216,0.061904,1,0.061904,1,0.061904
3216.25,0.061905625000000006,1,0.061905625000000006,1,0.061905625000000006
3216.5,0.06190725,1,0.06190725,1,0.06190725
3216.75,0.061908875,1,0.061908875,1,0.061908875
3217,0.0619105,1,0.0619105,1,0.0619105
3217.25,0.061912125,1,0.061912125,1,0.061912125
3217.5,0.061913750000000004,1,0.061913750000000004,1,0.061913750000000004
3217.75,0.061915374999999995,1,0.061915374999999995,1,0.061915374999999995
3218,0.061917,1,0.061917,1,0.061917
3218.25,0.061918625000000005,1,0.061918625000000005,1,0.061918625000000005
3218.5,0.061920249999999996,1,0.061920249999999996,1,0.061920249999999996
3218.75,0.061921875,1,0.061921875,1,0.061921875
3219,0.061923500000000006,1,0.061923500000000006,1,0.061923500000000006
3219.25,0.061925125,1,0.061925125,1,0.061925125
3219.5,0.06192675,1,0.06192675,1,0.06192675
3219.75,0.061928375,1,0.061928375,1,0.061928375
3220,0.06193,1,0.06193,1,0.06193
3220.25,0.061931625000000004,1,0.061931625000000004,1,0.061931625000000004
3220.5,0.061933249999999995,1,0.061933249999999995,1,0.061933249999999995
3220.75,0.061934875,1,0.061934875,1,0.061934875
3221,0.061936500000000005,1,0.061936500000000005,1,0.061936500000000005
3221.25,0.061938125,1,0.061938125,1,0.061938125
3221.5,0.06193975,1,0.06193975,1,0.06193975
3221.75,0.06194137500000001,1,0.06194137500000001,1,0.06194137500000001
3222,0.061943,1,0.061943,1,0.061943
3222.25,0.061944625,1,0.061944625,1,0.061944625
3222.5,0.06194625,1,0.06194625,1,0.06194625
3222.75,0.061947875,1,0.061947875,1,0.061947875
3223,0.061949500000000005,1,0.061949500000000005,1,0.061949500000000005
3223.25,0.061951124999999996,1,0.061951124999999996,1,0.061951124999999996
3223.5,0.06195275,1,0.06195275,1,0.06195275
3223.75,0.061954375,1,0.061954375,1,0.061954375
3224,0.061956,1,0.061956,1,0.061956
3224.25,0.061957625,1,0.061957625,1,0.061957625
3224.5,0.06195925,1,0.06195925,1,0.06195925
3224.75,0.061960875,1,0.061960875,1,0.061960875
3225,0.061962500000000004,1,0.061962500000000004,1,0.061962500000000004
3225.25,0.061964125,1,0.061964125,1,0.061964125
3225.5,0.06196575,1,0.06196575,1,0.06196575
3225.75,0.061967375000000005,1,0.061967375000000005,1,0.061967375000000005
3226,0.061968999999999996,1,0.061968999999999996,1,0.061968999999999996
3226.25,0.061970625,1,0.061970625,1,0.061970625
3226.5,0.06197225,1,0.06197225,1,0.06197225
3226.75,0.061973875,1,0.061973875,1,0.061973875
3227,0.0619755,1,0.0619755,1,0.0619755
3227.25,0.061977124999999994,1,0.061977124999999994,1,0.061977124999999994
3227.5,0.06197875,1,0.06197875,1,0.06197875
3227.75,0.061980375000000004,1,0.061980375000000004,1,0.061980375000000004
3228,0.061982,1,0.061982,1,0.061982
3228.25,0.061983625,1,0.061983625,1,0.061983625
3228.5,0.061985250000000006,1,0.061985250000000006,1,0.061985250000000006
3228.75,0.061986875,1,0.061986875,1,0.061986875
3229,0.0619885,1,0.0619885,1,0.0619885
3229.25,0.061990125,1,0.061990125,1,0.061990125
3229.5,0.06199175,1,0.06199175,1,0.06199175
3229.75,0.061993375,1,0.061993375,1,0.061993375
3230,0.061994999999999995,1,0.061994999999999995,1,0.061994999999999995
3230.25,0.061996625,1,0.061996625,1,0.061996625
3230.5,0.061998250000000005,1,0.061998250000000005,1,0.061998250000000005
3230.75,0.061999874999999996,1,0.061999874999999996,1,0.061999874999999996
3231,0.0620015,1,0.0620015,1,0.0620015
3231.25,0.062003125000000006,1,0.062003125000000006,1,0.062003125000000006
3231.5,0.06200475,1,0.06200475,1,0.06200475
3231.75,0.062006375,1,0.062006375,1,0.062006375
3232,0.062008,1,0.062008,1,0.062008
3232.25,0.062009625,1,0.062009625,1,0.062009625
3232.5,0.062011250000000004,1,0.062011250000000004,1,0.062011250000000004
3232.75,0.062012874999999995,1,0.062012874999999995,1,0.062012874999999995
3233,0.0620145,1,0.0620145,1,0.0620145
3233.25,0.062016125000000005,1,0.062016125000000005,1,0.062016125000000005
3233.5,0.062017749999999996,1,0.062017749999999996,1,0.062017749999999996
3233.75,0.062019375,1,0.062019375,1,0.062019375
3234,0.06202100000000001,1,0.06202100000000001,1,0.06202100000000001
3234.25,0.062022625,1,0.062022625,1,0.062022625
3234.5,0.06202425,1,0.06202425,1,0.06202425
3234.75,0.062025875,1,0.062025875,1,0.062025875
3235,0.0620275,1,0.0620275,1,0.0620275
3235.25,0.062029125000000004,1,0.062029125000000004,1,0.062029125000000004
3235.5,0.062030749999999996,1,0.062030749999999996,1,0.062030749999999996
3235.75,0.062032375,1,0.062032375,1,0.062032375
3236,0.062034000000000006,1,0.062034000000000006,1,0.062034000000000006
3236.25,0.062035625,1,0.062035625,1,0.062035625
3236.5,0.06203725,1,0.06203725,1,0.06203725
3236.75,0.062038875,1,0.062038875,1,0.062038875
3237,0.0620405,1,0.0620405,1,0.0620405
3237.25,0.062042125000000004,1,0.062042125000000004,1,0.062042125000000004
3237.5,0.06204375,1,0.06204375,1,0.06204375
3237.75,0.062045375,1,0.062045375,1,0.062045375
3238,0.062047000000000005,1,0.062047000000000005,1,0.062047000000000005
3238.25,0.062048624999999996,1,0.062048624999999996,1,0.062048624999999996
3238.5,0.06205025,1,0.06205025,1,0.06205025
3238.75,0.062051875,1,0.062051875,1,0.062051875
3239,0.0620535,1,0.0620535,1,0.0620535
3239.25,0.062055125,1,0.062055125,1,0.062055125
3239.5,0.06205675,1,0.06205675,1,0.06205675
3239.75,0.062058375,1,0.062058375,1,0.062058375
3240,0.062060000000000004,1,0.062060000000000004,1,0.062060000000000004
3240.25,0.062061625,1,0.062061625,1,0.062061625
3240.5,0.06206325,1,0.06206325,1,0.06206325
3240.75,0.062064875000000005,1,0.062064875000000005,1,0.062064875000000005
3241,0.0620665,1,0.0620665,1,0.0620665
3241.25,0.062068125,1,0.062068125,1,0.062068125
3241.5,0.06206975,1,0.06206975,1,0.06206975
3241.75,0.062071375,1,0.062071375,1,0.062071375
3242,0.062073,1,0.062073,1,0.062073
3242.25,0.062074624999999994,1,0.062074624999999994,1,0.062074624999999994
3242.5,0.06207625,1,0.06207625,1,0.06207625
3242.75,0.062077875000000005,1,0.062077875000000005,1,0.062077875000000005
3243,0.0620795,1,0.0620795,1,0.0620795
3243.25,0.062081125,1,0.062081125,1,0.062081125
3243.5,0.062082750000000006,1,0.062082750000000006,1,0.062082750000000006
3243.75,0.062084375,1,0.062084375,1,0.062084375
3244,0.062086,1,0.062086,1,0.062086
3244.25,0.062087625,1,0.062087625,1,0.062087625
3244.5,0.06208925,1,0.06208925,1,0.06208925
3244.75,0.062090875000000004,1,0.062090875000000004,1,0.062090875000000004
3245,0.062092499999999995,1,0.062092499999999995,1,0.062092499999999995
3245.25,0.062094125,1,0.062094125,1,0.062094125
3245.5,0.062095750000000005,1,0.062095750000000005,1,0.062095750000000005
3245.75,0.062097374999999996,1,0.062097374999999996,1,0.062097374999999996
3246,0.062099,1,0.062099,1,0.062099
3246.25,0.062100625,1,0.062100625,1,0.062100625
3246.5,0.06210225,1,0.06210225,1,0.06210225
3246.75,0.062103875,1,0.062103875,1,0.062103875
3247,0.0621055,1,0.0621055,1,0.0621055
3247.25,0.062107125,1,0.062107125,1,0.062107125
3247.5,0.062108750000000004,1,0.062108750000000004,1,0.062108750000000004
3247.75,0.062110374999999995,1,0.062110374999999995,1,0.062110374999999995
3248,0.062112,1,0.062112,1,0.062112
3248.25,0.062113625000000006,1,0.062113625000000006,1,0.062113625000000006
3248.5,0.06211525,1,0.06211525,1,0.06211525
3248.75,0.062116875,1,0.062116875,1,0.062116875
3249,0.0621185,1,0.0621185,1,0.0621185
3249.25,0.062120125,1,0.062120125,1,0.062120125
3249.5,0.06212175,1,0.06212175,1,0.06212175
3249.75,0.062123375,1,0.062123375,1,0.062123375
3250,0.062125,1,0.062125,1,0.062125
3250.25,0.062126625000000005,1,0.062126625000000005,1,0.062126625000000005
3250.5,0.062128249999999996,1,0.062128249999999996,1,0.062128249999999996
3250.75,0.062129875,1,0.062129875,1,0.062129875
3251,0.0621315,1,0.0621315,1,0.0621315
3251.25,0.062133125,1,0.062133125,1,0.062133125
3251.5,0.06213475,1,0.06213475,1,0.06213475
3251.75,0.062136375,1,0.062136375,1,0.062136375
3252,0.062138,1,0.062138,1,0.062138
3252.25,0.062139625000000004,1,0.062139625000000004,1,0.062139625000000004
3252.5,0.06214125,1,0.06214125,1,0.06214125
3252.75,0.062142875,1,0.062142875,1,0.062142875
3253,0.062144500000000005,1,0.062144500000000005,1,0.062144500000000005
3253.25,0.062146124999999997,1,0.062146124999999997,1,0.062146124999999997
3253.5,0.06214775,1,0.06214775,1,0.06214775
3253.75,0.062149375,1,0.062149375,1,0.062149375
3254,0.062151,1,0.062151,1,0.062151
3254.25,0.062152625,1,0.062152625,1,0.062152625
3254.5,0.062154249999999994,1,0.062154249999999994,1,0.062154249999999994
3254.75,0.062155875,1,0.062155875,1,0.062155875
3255,0.062157500000000004,1,0.062157500000000004,1,0.062157500000000004
3255.25,0.062159125,1,0.062159125,1,0.062159125
3255.5,0.06216075,1,0.06216075,1,0.06216075
3255.75,0.062162375,1,0.062162375,1,0.062162375
3256,0.062164,1,0.062164,1,0.062164
3256.25,0.062165625,1,0.062165625,1,0.062165625
3256.5,0.06216725,1,0.06216725,1,0.06216725
3256.75,0.062168875,1,0.062168875,1,0.062168875
3257,0.062170500000000004,1,0.062170500000000004,1,0.062170500000000004
3257.25,0.062172124999999995,1,0.062172124999999995,1,0.062172124999999995
3257.5,0.06217375,1,0.06217375,1,0.06217375
3257.75,0.062175375000000005,1,0.062175375000000005,1,0.062175375000000005
3258,0.062176999999999996,1,0.062176999999999996,1,0.062176999999999996
3258.25,0.062178625,1,0.062178625,1,0.062178625
3258.5,0.06218025,1,0.06218025,1,0.06218025
3258.75,0.062181875,1,0.062181875,1,0.062181875
3259,0.0621835,1,0.0621835,1,0.0621835
3259.25,0.062185125,1,0.062185125,1,0.062185125
3259.5,0.06218675,1,0.06218675,1,0.06218675
3259.75,0.062188375000000004,1,0.062188375000000004,1,0.062188375000000004
3260,0.062189999999999995,1,0.062189999999999995,1,0.062189999999999995
3260.25,0.062191625,1,0.062191625,1,0.062191625
3260.5,0.062193250000000005,1,0.062193250000000005,1,0.062193250000000005
3260.75,0.062194875,1,0.062194875,1,0.062194875
3261,0.0621965,1,0.0621965,1,0.0621965
3261.25,0.062198125,1,0.062198125,1,0.062198125
3261.5,0.06219975,1,0.06219975,1,0.06219975
3261.75,0.062201375,1,0.062201375,1,0.062201375
3262,0.062203,1,0.062203,1,0.062203
3262.25,0.062204625,1,0.062204625,1,0.062204625
3262.5,0.062206250000000005,1,0.062206250000000005,1,0.062206250000000005
3262.75,0.062207874999999996,1,0.062207874999999996,1,0.062207874999999996
3263,0.0622095,1,0.0622095,1,0.0622095
3263.25,0.062211125000000006,1,0.062211125000000006,1,0.062211125000000006
3263.5,0.06221275,1,0.06221275,1,0.06221275
3263.75,0.062214375,1,0.062214375,1,0.062214375
3264,0.062216,1,0.062216,1,0.062216
3264.25,0.062217625,1,0.062217625,1,0.062217625
3264.5,0.062219250000000004,1,0.062219250000000004,1,0.062219250000000004
3264.75,0.062220875,1,0.062220875,1,0.062220875
3265,0.0622225,1,0.0622225,1,0.0622225
3265.25,0.062224125000000005,1,0.062224125000000005,1,0.062224125000000005
3265.5,0.062225749999999996,1,0.062225749999999996,1,0.062225749999999996
3265.75,0.062227375,1,0.062227375,1,0.062227375
3266,0.062229,1,0.062229,1,0.062229
3266.25,0.062230625,1,0.062230625,1,0.062230625
3266.5,0.06223225,1,0.06223225,1,0.06223225
3266.75,0.062233875,1,0.062233875,1,0.062233875
3267,0.0622355,1,0.0622355,1,0.0622355
3267.25,0.062237125000000004,1,0.062237125000000004,1,0.062237125000000004
3267.5,0.06223875,1,0.06223875,1,0.06223875
3267.75,0.062240375,1,0.062240375,1,0.062240375
3268,0.062242,1,0.062242,1,0.062242
3268.25,0.062243625,1,0.062243625,1,0.062243625
3268.5,0.06224525,1,0.06224525,1,0.06224525
3268.75,0.062246875,1,0.062246875,1,0.062246875
3269,0.0622485,1,0.0622485,1,0.0622485
3269.25,0.062250125,1,0.062250125,1,0.062250125
3269.5,0.062251749999999995,1,0.062251749999999995,1,0.062251749999999995
3269.75,0.062253375,1,0.062253375,1,0.062253375
3270,0.062255000000000005,1,0.062255000000000005,1,0.062255000000000005
3270.25,0.062256625,1,0.062256625,1,0.062256625
3270.5,0.06225825,1,0.06225825,1,0.06225825
3270.75,0.062259875,1,0.062259875,1,0.062259875
3271,0.0622615,1,0.0622615,1,0.0622615
3271.25,0.062263125,1,0.062263125,1,0.062263125
3271.5,0.06226475,1,0.06226475,1,0.06226475
3271.75,0.062266375,1,0.062266375,1,0.062266375
3272,0.062268000000000004,1,0.062268000000000004,1,0.062268000000000004
3272.25,0.062269624999999995,1,0.062269624999999995,1,0.062269624999999995
3272.5,0.06227125,1,0.06227125,1,0.06227125
3272.75,0.062272875000000005,1,0.062272875000000005,1,0.062272875000000005
3273,0.062274499999999997,1,0.062274499999999997,1,0.062274499999999997
3273.25,0.062276125,1,0.062276125,1,0.062276125
3273.5,0.06227775,1,0.06227775,1,0.06227775
3273.75,0.062279375,1,0.062279375,1,0.062279375
3274,0.062281,1,0.062281,1,0.062281
3274.25,0.062282625,1,0.062282625,1,0.062282625
3274.5,0.06228425,1,0.06228425,1,0.06228425
3274.75,0.062285875000000004,1,0.062285875000000004,1,0.062285875000000004
3275,0.062287499999999996,1,0.062287499999999996,1,0.062287499999999996
3275.25,0.062289125,1,0.062289125,1,0.062289125
3275.5,0.062290750000000006,1,0.062290750000000006,1,0.062290750000000006
3275.75,0.062292375,1,0.062292375,1,0.062292375
3276,0.062294,1,0.062294,1,0.062294
3276.25,0.062295625,1,0.062295625,1,0.062295625
3276.5,0.06229725,1,0.06229725,1,0.06229725
3276.75,0.062298875000000004,1,0.062298875000000004,1,0.062298875000000004
3277,0.0623005,1,0.0623005,1,0.0623005
3277.25,0.062302125,1,0.062302125,1,0.062302125
3277.5,0.06230375,1,0.06230375,1,0.06230375
3277.75,0.062305374999999996,1,0.062305374999999996,1,0.062305374999999996
3278,0.062307,1,0.062307,1,0.062307
3278.25,0.062308625,1,0.062308625,1,0.062308625
3278.5,0.06231025,1,0.06231025,1,0.06231025
3278.75,0.062311875,1,0.062311875,1,0.062311875
3279,0.0623135,1,0.0623135,1,0.0623135
3279.25,0.062315125,1,0.062315125,1,0.062315125
3279.5,0.062316750000000004,1,0.062316750000000004,1,0.062316750000000004
3279.75,0.062318375,1,0.062318375,1,0.062318375
3280,0.06232,1,0.06232,1,0.06232
3280.25,0.062321625,1,0.062321625,1,0.062321625
3280.5,0.06232325,1,0.06232325,1,0.06232325
3280.75,0.062324875,1,0.062324875,1,0.062324875
3281,0.0623265,1,0.0623265,1,0.0623265
3281.25,0.062328125,1,0.062328125,1,0.062328125
3281.5,0.06232975,1,0.06232975,1,0.06232975
3281.75,0.062331374999999994,1,0.062331374999999994,1,0.062331374999999994
3282,0.062333,1,0.062333,1,0.062333
3282.25,0.062334625000000005,1,0.062334625000000005,1,0.062334625000000005
3282.5,0.06233625,1,0.06233625,1,0.06233625
3282.75,0.062337875,1,0.062337875,1,0.062337875
3283,0.0623395,1,0.0623395,1,0.0623395
3283.25,0.062341125,1,0.062341125,1,0.062341125
3283.5,0.06234275,1,0.06234275,1,0.06234275
3283.75,0.062344375,1,0.062344375,1,0.062344375
3284,0.062346,1,0.062346,1,0.062346
3284.25,0.062347625000000004,1,0.062347625000000004,1,0.062347625000000004
3284.5,0.062349249999999995,1,0.062349249999999995,1,0.062349249999999995
3284.75,0.062350875,1,0.062350875,1,0.062350875
3285,0.062352500000000005,1,0.062352500000000005,1,0.062352500000000005
3285.25,0.062354124999999996,1,0.062354124999999996,1,0.062354124999999996
3285.5,0.06235575,1,0.06235575,1,0.06235575
3285.75,0.062357375,1,0.062357375,1,0.062357375
3286,0.062359,1,0.062359,1,0.062359
3286.25,0.062360625,1,0.062360625,1,0.062360625
3286.5,0.06236225,1,0.06236225,1,0.06236225
3286.75,0.062363875,1,0.062363875,1,0.062363875
3287,0.0623655,1,0.0623655,1,0.0623655
3287.25,0.062367124999999995,1,0.062367124999999995,1,0.062367124999999995
3287.5,0.06236875,1,0.06236875,1,0.06236875
3287.75,0.062370375000000006,1,0.062370375000000006,1,0.062370375000000006
3288,0.062372,1,0.062372,1,0.062372
3288.25,0.062373625,1,0.062373625,1,0.062373625
3288.5,0.06237525,1,0.06237525,1,0.06237525
3288.75,0.062376875,1,0.062376875,1,0.062376875
3289,0.0623785,1,0.0623785,1,0.0623785
3289.25,0.062380125,1,0.062380125,1,0.062380125
3289.5,0.06238175,1,0.06238175,1,0.06238175
3289.75,0.062383375,1,0.062383375,1,0.062383375
3290,0.062384999999999996,1,0.062384999999999996,1,0.062384999999999996
3290.25,0.062386625,1,0.062386625,1,0.062386625
3290.5,0.062388250000000006,1,0.062388250000000006,1,0.062388250000000006
3290.75,0.062389875,1,0.062389875,1,0.062389875
3291,0.0623915,1,0.0623915,1,0.0623915
3291.25,0.062393125,1,0.062393125,1,0.062393125
3291.5,0.06239475,1,0.06239475,1,0.06239475
3291.75,0.062396375000000004,1,0.062396375000000004,1,0.062396375000000004
3292,0.062398,1,0.062398,1,0.062398
3292.25,0.062399625,1,0.062399625,1,0.062399625
3292.5,0.06240125,1,0.06240125,1,0.06240125
3292.75,0.062402875,1,0.062402875,1,0.062402875
3293,0.0624045,1,0.0624045,1,0.0624045
3293.25,0.062406125,1,0.062406125,1,0.062406125
3293.5,0.06240775,1,0.06240775,1,0.06240775
3293.75,0.062409375,1,0.062409375,1,0.062409375
3294,0.062411,1,0.062411,1,0.062411
3294.25,0.062412625,1,0.062412625,1,0.062412625
3294.5,0.062414250000000004,1,0.062414250000000004,1,0.062414250000000004
3294.75,0.062415875,1,0.062415875,1,0.062415875
3295,0.0624175,1,0.0624175,1,0.0624175
3295.25,0.062419125,1,0.062419125,1,0.062419125
3295.5,0.06242075,1,0.06242075,1,0.06242075
3295.75,0.062422375,1,0.062422375,1,0.062422375
3296,0.062424,1,0.062424,1,0.062424
3296.25,0.062425625,1,0.062425625,1,0.062425625
3296.5,0.062427250000000004,1,0.062427250000000004,1,0.062427250000000004
3296.75,0.062428874999999995,1,0.062428874999999995,1,0.062428874999999995
3297,0.0624305,1,0.0624305,1,0.0624305
3297.25,0.062432125000000005,1,0.062432125000000005,1,0.062432125000000005
3297.5,0.06243375,1,0.06243375,1,0.06243375
3297.75,0.062435375,1,0.062435375,1,0.062435375
3298,0.062437,1,0.062437,1,0.062437
3298.25,0.062438625,1,0.062438625,1,0.062438625
3298.5,0.06244025,1,0.06244025,1,0.06244025
3298.75,0.062441875,1,0.062441875,1,0.062441875
3299,0.0624435,1,0.0624435,1,0.0624435
3299.25,0.062445125000000004,1,0.062445125000000004,1,0.062445125000000004
3299.5,0.062446749999999995,1,0.062446749999999995,1,0.062446749999999995
3299.75,0.062448375,1,0.062448375,1,0.062448375
3300,0.062450000000000006,1,0.062450000000000006,1,0.062450000000000006
3300.25,0.062451625,1,0.062451625,1,0.062451625
3300.5,0.06245325,1,0.06245325,1,0.06245325
3300.75,0.062454875,1,0.062454875,1,0.062454875
3301,0.0624565,1,0.0624565,1,0.0624565
3301.25,0.062458125,1,0.062458125,1,0.062458125
3301.5,0.06245975,1,0.06245975,1,0.06245975
3301.75,0.062461375,1,0.062461375,1,0.062461375
3302,0.062463,1,0.062463,1,0.062463
3302.25,0.062464624999999996,1,0.062464624999999996,1,0.062464624999999996
3302.5,0.06246625,1,0.06246625,1,0.06246625
3302.75,0.062467875000000006,1,0.062467875000000006,1,0.062467875000000006
3303,0.0624695,1,0.0624695,1,0.0624695
3303.25,0.062471125,1,0.062471125,1,0.062471125
3303.5,0.06247275,1,0.06247275,1,0.06247275
3303.75,0.062474375,1,0.062474375,1,0.062474375
3304,0.062476000000000004,1,0.062476000000000004,1,0.062476000000000004
3304.25,0.062477625,1,0.062477625,1,0.062477625
3304.5,0.06247925,1,0.06247925,1,0.06247925
3304.75,0.062480875,1,0.062480875,1,0.062480875
3305,0.062482499999999996,1,0.062482499999999996,1,0.062482499999999996
3305.25,0.062484125,1,0.062484125,1,0.062484125
3305.5,0.06248575,1,0.06248575,1,0.06248575
3305.75,0.062487375,1,0.062487375,1,0.062487375
3306,0.062489,1,0.062489,1,0.062489
3306.25,0.062490625,1,0.062490625,1,0.062490625
3306.5,0.06249225,1,0.06249225,1,0.06249225
3306.75,0.062493875000000004,1,0.062493875000000004,1,0.062493875000000004
3307,0.0624955,1,0.0624955,1,0.0624955
3307.25,0.062497125,1,0.062497125,1,0.062497125
3307.5,0.06249875,1,0.06249875,1,0.06249875
3307.75,0.062500375,1,0.062500375,1,0.062500375
3308,0.062502,1,0.062502,1,0.062502
3308.25,0.06250362500000001,1,0.06250362500000001,1,0.06250362500000001
3308.5,0.06250525,1,0.06250525,1,0.06250525
3308.75,0.062506875,1,0.062506875,1,0.062506875
3309,0.0625085,1,0.0625085,1,0.0625085
3309.25,0.062510125,1,0.062510125,1,0.062510125
3309.5,0.06251175,1,0.06251175,1,0.06251175
3309.75,0.06251337500000001,1,0.06251337500000001,1,0.06251337500000001
3310,0.062515,1,0.062515,1,0.062515
3310.25,0.06251662499999999,1,0.06251662499999999,1,0.06251662499999999
3310.5,0.06251825,1,0.06251825,1,0.06251825
3310.75,0.062519875,1,0.062519875,1,0.062519875
3311,0.06252150000000001,1,0.06252150000000001,1,0.06252150000000001
3311.25,0.062523125,1,0.062523125,1,0.062523125
3311.5,0.06252475,1,0.06252475,1,0.06252475
3311.75,0.062526375,1,0.062526375,1,0.062526375
3312,0.062528,1,0.062528,1,0.062528
3312.25,0.062529625,1,0.062529625,1,0.062529625
3312.5,0.06253125,1,0.06253125,1,0.06253125
3312.75,0.062532875,1,0.062532875,1,0.062532875
3313,0.06253449999999999,1,0.06253449999999999,1,0.06253449999999999
3313.25,0.062536125,1,0.062536125,1,0.062536125
3313.5,0.06253775,1,0.06253775,1,0.06253775
3313.75,0.06253937500000001,1,0.06253937500000001,1,0.06253937500000001
3314,0.062541,1,0.062541,1,0.062541
3314.25,0.06254262499999999,1,0.06254262499999999,1,0.06254262499999999
3314.5,0.06254425,1,0.06254425,1,0.06254425
3314.75,0.062545875,1,0.062545875,1,0.062545875
3315,0.0625475,1,0.0625475,1,0.0625475
3315.25,0.062549125,1,0.062549125,1,0.062549125
3315.5,0.06255075,1,0.06255075,1,0.06255075
3315.75,0.062552375,1,0.062552375,1,0.062552375
3316,0.062554,1,0.062554,1,0.062554
3316.25,0.062555625,1,0.062555625,1,0.062555625
3316.5,0.06255725000000001,1,0.06255725000000001,1,0.06255725000000001
3316.75,0.062558875,1,0.062558875,1,0.062558875
3317,0.06256049999999999,1,0.06256049999999999,1,0.06256049999999999
3317.25,0.062562125,1,0.062562125,1,0.062562125
3317.5,0.06256375,1,0.06256375,1,0.06256375
3317.75,0.062565375,1,0.062565375,1,0.062565375
3318,0.062567,1,0.062567,1,0.062567
3318.25,0.062568625,1,0.062568625,1,0.062568625
3318.5,0.06257025,1,0.06257025,1,0.06257025
3318.75,0.062571875,1,0.062571875,1,0.062571875
3319,0.0625735,1,0.0625735,1,0.0625735
3319.25,0.06257512500000001,1,0.06257512500000001,1,0.06257512500000001
3319.5,0.06257675,1,0.06257675,1,0.06257675
3319.75,0.06257837499999999,1,0.06257837499999999,1,0.06257837499999999
3320,0.06258,1,0.06258,1,0.06258
3320.25,0.062581625,1,0.062581625,1,0.062581625
3320.5,0.06258325,1,0.06258325,1,0.06258325
3320.75,0.062584875,1,0.062584875,1,0.062584875
3321,0.0625865,1,0.0625865,1,0.0625865
3321.25,0.062588125,1,0.062588125,1,0.062588125
3321.5,0.06258975,1,0.06258975,1,0.06258975
3321.75,0.062591375,1,0.062591375,1,0.062591375
3322,0.06259300000000001,1,0.06259300000000001,1,0.06259300000000001
3322.25,0.062594625,1,0.062594625,1,0.062594625
3322.5,0.06259624999999999,1,0.06259624999999999,1,0.06259624999999999
3322.75,0.062597875,1,0.062597875,1,0.062597875
3323,0.0625995,1,0.0625995,1,0.0625995
3323.25,0.06260112500000001,1,0.06260112500000001,1,0.06260112500000001
3323.5,0.06260275,1,0.06260275,1,0.06260275
3323.75,0.062604375,1,0.062604375,1,0.062604375
3324,0.062606,1,0.062606,1,0.062606
3324.25,0.062607625,1,0.062607625,1,0.062607625
3324.5,0.06260925,1,0.06260925,1,0.06260925
3324.75,0.06261087500000001,1,0.06261087500000001,1,0.06261087500000001
3325,0.0626125,1,0.0626125,1,0.0626125
3325.25,0.06261412499999999,1,0.06261412499999999,1,0.06261412499999999
3325.5,0.06261575,1,0.06261575,1,0.06261575
3325.75,0.062617375,1,0.062617375,1,0.062617375
3326,0.06261900000000001,1,0.06261900000000001,1,0.06261900000000001
3326.25,0.062620625,1,0.062620625,1,0.062620625
3326.5,0.06262225,1,0.06262225,1,0.06262225
3326.75,0.062623875,1,0.062623875,1,0.062623875
3327,0.0626255,1,0.0626255,1,0.0626255
3327.25,0.062627125,1,0.062627125,1,0.062627125
3327.5,0.06262875,1,0.06262875,1,0.06262875
3327.75,0.062630375,1,0.062630375,1,0.062630375
3328,0.062632,1,0.062632,1,0.062632
3328.25,0.062633625,1,0.062633625,1,0.062633625
3328.5,0.06263525,1,0.06263525,1,0.06263525
3328.75,0.06263687500000001,1,0.06263687500000001,1,0.06263687500000001
3329,0.0626385,1,0.0626385,1,0.0626385
3329.25,0.06264012499999999,1,0.06264012499999999,1,0.06264012499999999
3329.5,0.06264175,1,0.06264175,1,0.06264175
3329.75,0.062643375,1,0.062643375,1,0.062643375
3330,0.062645,1,0.062645,1,0.062645
3330.25,0.062646625,1,0.062646625,1,0.062646625
3330.5,0.06264825,1,0.06264825,1,0.06264825
3330.75,0.062649875,1,0.062649875,1,0.062649875
3331,0.0626515,1,0.0626515,1,0.0626515
3331.25,0.062653125,1,0.062653125,1,0.062653125
3331.5,0.06265475000000001,1,0.06265475000000001,1,0.06265475000000001
3331.75,0.062656375,1,0.062656375,1,0.062656375
3332,0.06265799999999999,1,0.06265799999999999,1,0.06265799999999999
3332.25,0.062659625,1,0.062659625,1,0.062659625
3332.5,0.06266125,1,0.06266125,1,0.06266125
3332.75,0.062662875,1,0.062662875,1,0.062662875
3333,0.0626645,1,0.0626645,1,0.0626645
3333.25,0.062666125,1,0.062666125,1,0.062666125
3333.5,0.06266775,1,0.06266775,1,0.06266775
3333.75,0.062669375,1,0.062669375,1,0.062669375
3334,0.062671,1,0.062671,1,0.062671
3334.25,0.06267262500000001,1,0.06267262500000001,1,0.06267262500000001
3334.5,0.06267425,1,0.06267425,1,0.06267425
3334.75,0.06267587499999999,1,0.06267587499999999,1,0.06267587499999999
3335,0.0626775,1,0.0626775,1,0.0626775
3335.25,0.062679125,1,0.062679125,1,0.062679125
3335.5,0.06268075000000001,1,0.06268075000000001,1,0.06268075000000001
3335.75,0.062682375,1,0.062682375,1,0.062682375
3336,0.062684,1,0.062684,1,0.062684
3336.25,0.062685625,1,0.062685625,1,0.062685625
3336.5,0.06268725,1,0.06268725,1,0.06268725
3336.75,0.062688875,1,0.062688875,1,0.062688875
3337,0.06269050000000001,1,0.06269050000000001,1,0.06269050000000001
3337.25,0.062692125,1,0.062692125,1,0.062692125
3337.5,0.06269374999999999,1,0.06269374999999999,1,0.06269374999999999
3337.75,0.062695375,1,0.062695375,1,0.062695375
3338,0.062697,1,0.062697,1,0.062697
3338.25,0.06269862500000001,1,0.06269862500000001,1,0.06269862500000001
3338.5,0.06270025,1,0.06270025,1,0.06270025
3338.75,0.062701875,1,0.062701875,1,0.062701875
3339,0.0627035,1,0.0627035,1,0.0627035
3339.25,0.062705125,1,0.062705125,1,0.062705125
3339.5,0.06270675,1,0.06270675,1,0.06270675
3339.75,0.062708375,1,0.062708375,1,0.062708375
3340,0.06271,1,0.06271,1,0.06271
3340.25,0.062711625,1,0.062711625,1,0.062711625
3340.5,0.06271325,1,0.06271325,1,0.06271325
3340.75,0.062714875,1,0.062714875,1,0.062714875
3341,0.06271650000000001,1,0.06271650000000001,1,0.06271650000000001
3341.25,0.062718125,1,0.062718125,1,0.062718125
3341.5,0.06271974999999999,1,0.06271974999999999,1,0.06271974999999999
3341.75,0.062721375,1,0.062721375,1,0.062721375
3342,0.062723,1,0.062723,1,0.062723
3342.25,0.062724625,1,0.062724625,1,0.062724625
3342.5,0.06272625,1,0.06272625,1,0.06272625
3342.75,0.062727875,1,0.062727875,1,0.062727875
3343,0.0627295,1,0.0627295,1,0.0627295
3343.25,0.062731125,1,0.062731125,1,0.062731125
3343.5,0.06273275,1,0.06273275,1,0.06273275
3343.75,0.06273437500000001,1,0.06273437500000001,1,0.06273437500000001
3344,0.062736,1,0.062736,1,0.062736
3344.25,0.06273762499999999,1,0.06273762499999999,1,0.06273762499999999
3344.5,0.06273925,1,0.06273925,1,0.06273925
3344.75,0.062740875,1,0.062740875,1,0.062740875
3345,0.0627425,1,0.0627425,1,0.0627425
3345.25,0.062744125,1,0.062744125,1,0.062744125
3345.5,0.06274575,1,0.06274575,1,0.06274575
3345.75,0.062747375,1,0.062747375,1,0.062747375
3346,0.062749,1,0.062749,1,0.062749
3346.25,0.062750625,1,0.062750625,1,0.062750625
3346.5,0.06275225000000001,1,0.06275225000000001,1,0.06275225000000001
3346.75,0.062753875,1,0.062753875,1,0.062753875
3347,0.06275549999999999,1,0.06275549999999999,1,0.06275549999999999
3347.25,0.062757125,1,0.062757125,1,0.062757125
3347.5,0.06275875,1,0.06275875,1,0.06275875
3347.75,0.06276037500000001,1,0.06276037500000001,1,0.06276037500000001
3348,0.062762,1,0.062762,1,0.062762
3348.25,0.062763625,1,0.062763625,1,0.062763625
3348.5,0.06276525,1,0.06276525,1,0.06276525
3348.75,0.062766875,1,0.062766875,1,0.062766875
3349,0.0627685,1,0.0627685,1,0.0627685
3349.25,0.06277012500000001,1,0.06277012500000001,1,0.06277012500000001
3349.5,0.06277175,1,0.06277175,1,0.06277175
3349.75,0.06277337499999999,1,0.06277337499999999,1,0.06277337499999999
3350,0.062775,1,0.062775,1,0.062775
3350.25,0.062776625,1,0.062776625,1,0.062776625
3350.5,0.06277825000000001,1,0.06277825000000001,1,0.06277825000000001
3350.75,0.062779875,1,0.062779875,1,0.062779875
3351,0.0627815,1,0.0627815,1,0.0627815
3351.25,0.062783125,1,0.062783125,1,0.062783125
3351.5,0.06278475,1,0.06278475,1,0.06278475
3351.75,0.062786375,1,0.062786375,1,0.062786375
3352,0.06278800000000001,1,0.06278800000000001,1,0.06278800000000001
3352.25,0.062789625,1,0.062789625,1,0.062789625
3352.5,0.06279124999999999,1,0.06279124999999999,1,0.06279124999999999
3352.75,0.062792875,1,0.062792875,1,0.062792875
3353,0.0627945,1,0.0627945,1,0.0627945
3353.25,0.06279612500000001,1,0.06279612500000001,1,0.06279612500000001
3353.5,0.06279775,1,0.06279775,1,0.06279775
3353.75,0.062799375,1,0.062799375,1,0.062799375
3354,0.062801,1,0.062801,1,0.062801
3354.25,0.062802625,1,0.062802625,1,0.062802625
3354.5,0.06280425,1,0.06280425,1,0.06280425
3354.75,0.062805875,1,0.062805875,1,0.062805875
3355,0.0628075,1,0.0628075,1,0.0628075
3355.25,0.062809125,1,0.062809125,1,0.062809125
3355.5,0.06281075,1,0.06281075,1,0.06281075
3355.75,0.062812375,1,0.062812375,1,0.062812375
3356,0.06281400000000001,1,0.06281400000000001,1,0.06281400000000001
3356.25,0.062815625,1,0.062815625,1,0.062815625
3356.5,0.06281724999999999,1,0.06281724999999999,1,0.06281724999999999
3356.75,0.062818875,1,0.062818875,1,0.062818875
3357,0.0628205,1,0.0628205,1,0.0628205
3357.25,0.062822125,1,0.062822125,1,0.062822125
3357.5,0.06282375,1,0.06282375,1,0.06282375
3357.75,0.062825375,1,0.062825375,1,0.062825375
3358,0.062827,1,0.062827,1,0.062827
3358.25,0.062828625,1,0.062828625,1,0.062828625
3358.5,0.06283025,1,0.06283025,1,0.06283025
3358.75,0.06283187500000001,1,0.06283187500000001,1,0.06283187500000001
3359,0.0628335,1,0.0628335,1,0.0628335
3359.25,0.06283512499999999,1,0.06283512499999999,1,0.06283512499999999
3359.5,0.06283675,1,0.06283675,1,0.06283675
3359.75,0.062838375,1,0.062838375,1,0.062838375
3360,0.06284000000000001,1,0.06284000000000001,1,0.06284000000000001
3360.25,0.062841625,1,0.062841625,1,0.062841625
3360.5,0.06284325,1,0.06284325,1,0.06284325
3360.75,0.062844875,1,0.062844875,1,0.062844875
3361,0.0628465,1,0.0628465,1,0.0628465
3361.25,0.062848125,1,0.062848125,1,0.062848125
3361.5,0.06284975000000001,1,0.06284975000000001,1,0.06284975000000001
3361.75,0.062851375,1,0.062851375,1,0.062851375
3362,0.06285299999999999,1,0.06285299999999999,1,0.06285299999999999
3362.25,0.062854625,1,0.062854625,1,0.062854625
3362.5,0.06285625,1,0.06285625,1,0.06285625
3362.75,0.06285787500000001,1,0.06285787500000001,1,0.06285787500000001
3363,0.0628595,1,0.0628595,1,0.0628595
3363.25,0.062861125,1,0.062861125,1,0.062861125
3363.5,0.06286275,1,0.06286275,1,0.06286275
3363.75,0.062864375,1,0.062864375,1,0.062864375
3364,0.062866,1,0.062866,1,0.062866
3364.25,0.06286762500000001,1,0.06286762500000001,1,0.06286762500000001
3364.5,0.06286925,1,0.06286925,1,0.06286925
3364.75,0.06287087499999999,1,0.06287087499999999,1,0.06287087499999999
3365,0.0628725,1,0.0628725,1,0.0628725
3365.25,0.062874125,1,0.062874125,1,0.062874125
3365.5,0.06287575000000001,1,0.06287575000000001,1,0.06287575000000001
3365.75,0.062877375,1,0.062877375,1,0.062877375
3366,0.062879,1,0.062879,1,0.062879
3366.25,0.062880625,1,0.062880625,1,0.062880625
3366.5,0.06288225,1,0.06288225,1,0.06288225
3366.75,0.062883875,1,0.062883875,1,0.062883875
3367,0.0628855,1,0.0628855,1,0.0628855
3367.25,0.062887125,1,0.062887125,1,0.062887125
3367.5,0.06288875,1,0.06288875,1,0.06288875
3367.75,0.062890375,1,0.062890375,1,0.062890375
3368,0.062892,1,0.062892,1,0.062892
3368.25,0.06289362500000001,1,0.06289362500000001,1,0.06289362500000001
3368.5,0.06289525,1,0.06289525,1,0.06289525
3368.75,0.06289687499999999,1,0.06289687499999999,1,0.06289687499999999
3369,0.0628985,1,0.0628985,1,0.0628985
3369.25,0.062900125,1,0.062900125,1,0.062900125
3369.5,0.06290175,1,0.06290175,1,0.06290175
3369.75,0.062903375,1,0.062903375,1,0.062903375
3370,0.062905,1,0.062905,1,0.062905
3370.25,0.062906625,1,0.062906625,1,0.062906625
3370.5,0.06290825,1,0.06290825,1,0.06290825
3370.75,0.062909875,1,0.062909875,1,0.062909875
3371,0.06291150000000001,1,0.06291150000000001,1,0.06291150000000001
3371.25,0.062913125,1,0.062913125,1,0.062913125
3371.5,0.06291474999999999,1,0.06291474999999999,1,0.06291474999999999
3371.75,0.062916375,1,0.062916375,1,0.062916375
3372,0.062918,1,0.062918,1,0.062918
3372.25,0.062919625,1,0.062919625,1,0.062919625
3372.5,0.06292125,1,0.06292125,1,0.06292125
3372.75,0.062922875,1,0.062922875,1,0.062922875
3373,0.0629245,1,0.0629245,1,0.0629245
3373.25,0.062926125,1,0.062926125,1,0.062926125
3373.5,0.06292775,1,0.06292775,1,0.06292775
3373.75,0.06292937500000001,1,0.06292937500000001,1,0.06292937500000001
3374,0.062931,1,0.062931,1,0.062931
3374.25,0.06293262499999999,1,0.06293262499999999,1,0.06293262499999999
3374.5,0.06293425,1,0.06293425,1,0.06293425
3374.75,0.062935875,1,0.062935875,1,0.062935875
3375,0.06293750000000001,1,0.06293750000000001,1,0.06293750000000001
3375.25,0.062939125,1,0.062939125,1,0.062939125
3375.5,0.06294075,1,0.06294075,1,0.06294075
3375.75,0.062942375,1,0.062942375,1,0.062942375
3376,0.062944,1,0.062944,1,0.062944
3376.25,0.062945625,1,0.062945625,1,0.062945625
3376.5,0.06294725000000001,1,0.06294725000000001,1,0.06294725000000001
3376.75,0.062948875,1,0.062948875,1,0.062948875
3377,0.06295049999999999,1,0.06295049999999999,1,0.06295049999999999
3377.25,0.062952125,1,0.062952125,1,0.062952125
3377.5,0.06295375,1,0.06295375,1,0.06295375
3377.75,0.06295537500000001,1,0.06295537500000001,1,0.06295537500000001
3378,0.062957,1,0.062957,1,0.062957
3378.25,0.062958625,1,0.062958625,1,0.062958625
3378.5,0.06296025,1,0.06296025,1,0.06296025
3378.75,0.062961875,1,0.062961875,1,0.062961875
3379,0.0629635,1,0.0629635,1,0.0629635
3379.25,0.06296512500000001,1,0.06296512500000001,1,0.06296512500000001
3379.5,0.06296675,1,0.06296675,1,0.06296675
3379.75,0.062968375,1,0.062968375,1,0.062968375
3380,0.06297,1,0.06297,1,0.06297
3380.25,0.062971625,1,0.062971625,1,0.062971625
3380.5,0.06297325000000001,1,0.06297325000000001,1,0.06297325000000001
3380.75,0.062974875,1,0.062974875,1,0.062974875
3381,0.0629765,1,0.0629765,1,0.0629765
3381.25,0.062978125,1,0.062978125,1,0.062978125
3381.5,0.06297975,1,0.06297975,1,0.06297975
3381.75,0.062981375,1,0.062981375,1,0.062981375
3382,0.062983,1,0.062983,1,0.062983
3382.25,0.062984625,1,0.062984625,1,0.062984625
3382.5,0.06298625,1,0.06298625,1,0.06298625
3382.75,0.062987875,1,0.062987875,1,0.062987875
3383,0.0629895,1,0.0629895,1,0.0629895
3383.25,0.06299112500000001,1,0.06299112500000001,1,0.06299112500000001
3383.5,0.06299275,1,0.06299275,1,0.06299275
3383.75,0.06299437499999999,1,0.06299437499999999,1,0.06299437499999999
3384,0.062996,1,0.062996,1,0.062996
3384.25,0.062997625,1,0.062997625,1,0.062997625
3384.5,0.06299925,1,0.06299925,1,0.06299925
3384.75,0.063000875,1,0.063000875,1,0.063000875
3385,0.0630025,1,0.0630025,1,0.0630025
3385.25,0.063004125,1,0.063004125,1,0.063004125
3385.5,0.06300575,1,0.06300575,1,0.06300575
3385.75,0.063007375,1,0.063007375,1,0.063007375
3386,0.06300900000000001,1,0.06300900000000001,1,0.06300900000000001
3386.25,0.063010625,1,0.063010625,1,0.063010625
3386.5,0.06301224999999999,1,0.06301224999999999,1,0.06301224999999999
3386.75,0.063013875,1,0.063013875,1,0.063013875
3387,0.0630155,1,0.0630155,1,0.0630155
3387.25,0.06301712500000001,1,0.06301712500000001,1,0.06301712500000001
3387.5,0.06301875,1,0.06301875,1,0.06301875
3387.75,0.063020375,1,0.063020375,1,0.063020375
3388,0.063022,1,0.063022,1,0.063022
3388.25,0.063023625,1,0.063023625,1,0.063023625
3388.5,0.06302525,1,0.06302525,1,0.06302525
3388.75,0.06302687500000001,1,0.06302687500000001,1,0.06302687500000001
3389,0.0630285,1,0.0630285,1,0.0630285
3389.25,0.06303012499999999,1,0.06303012499999999,1,0.06303012499999999
3389.5,0.06303175,1,0.06303175,1,0.06303175
3389.75,0.063033375,1,0.063033375,1,0.063033375
3390,0.06303500000000001,1,0.06303500000000001,1,0.06303500000000001
3390.25,0.063036625,1,0.063036625,1,0.063036625
3390.5,0.06303825,0.9999999794926344,0.06303824870725157,1,0.06303825
3390.75,0.063039875,0.9999999783570984,0.06303987363563418,1,0.063039875
3391,0.0630415,0.9999999771754512,0.0630414985611062,1,0.0630415
3391.25,0.063043125,0.9999999759464882,0.06304312348359145,1,0.063043125
3391.5,0.06304475000000001,0.9999999746689907,0.06304474840301286,1,0.06304475000000001
3391.75,0.063046375,0.9999999733417261,0.06304637331929247,1,0.063046375
3392,0.06304799999999999,0.9999999719634478,0.06304799823235145,1,0.06304799999999999
3392.25,0.063049625,0.9999999705328951,0.06304962314211009,1,0.063049625
3392.5,0.06305125,0.9999999690487934,0.06305124804848773,1,0.06305125
3392.75,0.06305287500000001,0.9999999675098545,0.06305287295140292,1,0.06305287500000001
3393,0.0630545,0.9999999659147762,0.06305449785077326,1,0.0630545
3393.25,0.063056125,0.9999999642622426,0.06305612274651551,1,0.063056125
3393.5,0.06305775,0.999999962550924,0.06305774763854553,1,0.06305775
3393.75,0.063059375,0.9999999607794776,0.06305937252677837,1,0.063059375
3394,0.063061,0.9999999589465463,0.06306099741112815,1,0.063061
3394.25,0.063062625,0.9999999570507598,0.06306262229150818,1,0.063062625
3394.5,0.06306425,0.9999999550907345,0.06306424716783085,1,0.06306425
3394.75,0.063065875,0.9999992615169545,0.06306582842692056,1,0.063065875
3395,0.0630675,0.9999957821640191,0.06306723399162927,1,0.0630675
3395.25,0.063069125,0.9999848741650011,0.06306817102682173,1,0.063069125
3395.5,0.06307075000000001,0.9999620722931776,0.06306835787108493,1,0.06307075000000001
3395.75,0.063072375,0.9999225493694001,0.06306749000478282,1,0.063072375
3396,0.06307399999999999,0.9998617343222025,0.06306527903063859,1,0.06307399999999999
3396.25,0.063075625,0.9997585266526028,0.06306039391769208,1,0.063075625
3396.5,0.06307725,0.9993620157763194,0.06303700770962685,1,0.06307725
3396.75,0.063078875,0.9987273179073738,0.0629985956453645,1,0.063078875
3397,0.0630805,0.9978718865377463,0.0629462575387443,1,0.0630805
3397.25,0.063082125,0.9965697793786643,0.06286573939398733,1,0.063082125
3397.5,0.06308375,0.9949066047935045,0.06276243953014222,1,0.06308375
3397.75,0.063085375,0.9933384782968755,0.06266513040528775,1,0.063085375
3398,0.063087,0.9920467096266341,0.06258525077021547,1,0.063087
3398.25,0.06308862500000001,0.9906334781468952,0.06249770401525517,1,0.06308862500000001
3398.5,0.06309025,0.9900455716482295,0.06246222262667971,1,0.06309025
3398.75,0.06309187499999999,0.9900032538435826,0.062461161541092575,1,0.06309187499999999
3399,0.0630935,0.99,0.062462565,1,0.0630935
3399.25,0.063095125,0.99,0.062464173750000004,1,0.063095125
3399.5,0.06309675000000001,0.99,0.062465782500000004,1,0.06309675000000001
3399.75,0.063098375,0.99,0.06246739125,1,0.063098375
3400,0.0631,0.99,0.062469000000000004,1,0.0631
3400.25,0.063101625,0.99,0.062470608749999997,1,0.063101625
3400.5,0.06310325,0.99,0.062472217499999996,1,0.06310325
3400.75,0.063104875,0.99,0.06247382625,1,0.063104875
3401,0.06310650000000001,0.99,0.06247543500000001,1,0.06310650000000001
3401.25,0.063108125,0.99,0.06247704375,1,0.063108125
3401.5,0.06310974999999999,0.99,0.06247865249999999,1,0.06310974999999999
3401.75,0.063111375,0.99,0.062480261249999995,1,0.063111375
3402,0.063113,0.99,0.06248187,1,0.063113
3402.25,0.06311462500000001,0.99,0.06248347875000001,1,0.06311462500000001
3402.5,0.06311625,0.99,0.0624850875,1,0.06311625
3402.75,0.063117875,0.99,0.06248669625,1,0.063117875
3403,0.0631195,0.99,0.062488304999999994,1,0.0631195
3403.25,0.063121125,0.99,0.06248991375,1,0.063121125
3403.5,0.06312275,0.99,0.06249152250000001,1,0.06312275
3403.75,0.06312437500000001,0.99,0.06249313125000001,1,0.06312437500000001
3404,0.063126,0.99,0.06249474,1,0.063126
3404.25,0.06312762499999999,0.99,0.06249634874999999,1,0.06312762499999999
3404.5,0.06312925,0.99,0.0624979575,1,0.06312925
3404.75,0.063130875,0.99,0.06249956625,1,0.063130875
3405,0.06313250000000001,0.99,0.062501175,1,0.06313250000000001
3405.25,0.063134125,0.99,0.06250278375,1,0.063134125
3405.5,0.06313575,0.99,0.0625043925,1,0.06313575
3405.75,0.063137375,0.99,0.06250600125,1,0.063137375
3406,0.063139,0.99,0.06250761,1,0.063139
3406.25,0.063140625,0.99,0.06250921875000001,1,0.063140625
3406.5,0.06314225000000001,0.99,0.0625108275,1,0.06314225000000001
3406.75,0.063143875,0.99,0.06251243625,1,0.063143875
3407,0.0631455,0.99,0.06251404499999999,1,0.0631455
3407.25,0.063147125,0.99,0.06251565375,1,0.063147125
3407.5,0.06314875,0.99,0.0625172625,1,0.06314875
3407.75,0.06315037500000001,0.99,0.06251887125000001,1,0.06315037500000001
3408,0.063152,0.99,0.06252048,1,0.063152
3408.25,0.063153625,0.99,0.06252208875000001,1,0.063153625
3408.5,0.06315525,0.99,0.06252369749999999,1,0.06315525
3408.75,0.063156875,0.99,0.06252530625,1,0.063156875
3409,0.0631585,0.99,0.062526915,1,0.0631585
3409.25,0.063160125,0.99,0.06252852375,1,0.063160125
3409.5,0.06316175,0.99,0.0625301325,1,0.06316175
3409.75,0.063163375,0.99,0.06253174125,1,0.063163375
3410,0.063165,0.99,0.06253335,1,0.063165
3410.25,0.063166625,0.99,0.06253495875000001,1,0.063166625
3410.5,0.06316825000000001,0.99,0.06253656750000001,1,0.06316825000000001
3410.75,0.063169875,0.99,0.06253817625,1,0.063169875
3411,0.06317149999999999,0.99,0.06253978499999999,1,0.06317149999999999
3411.25,0.063173125,0.99,0.06254139375,1,0.063173125
3411.5,0.06317475,0.99,0.0625430025,1,0.06317475
3411.75,0.063176375,0.99,0.06254461125,1,0.063176375
3412,0.063178,0.99,0.06254622,1,0.063178
3412.25,0.063179625,0.99,0.06254782875,1,0.063179625
3412.5,0.06318125,0.99,0.0625494375,1,0.06318125
3412.75,0.063182875,0.99,0.06255104624999999,1,0.063182875
3413,0.0631845,0.99,0.062552655,1,0.0631845
3413.25,0.06318612500000001,0.99,0.06255426375,1,0.06318612500000001
3413.5,0.06318775,0.99,0.0625558725,1,0.06318775
3413.75,0.06318937499999999,0.99,0.06255748124999999,1,0.06318937499999999
3414,0.063191,0.99,0.06255909,1,0.063191
3414.25,0.063192625,0.99,0.06256069875,1,0.063192625
3414.5,0.06319425000000001,0.99,0.06256230750000001,1,0.06319425000000001
3414.75,0.063195875,0.99,0.06256391625,1,0.063195875
3415,0.0631975,0.99,0.062565525,1,0.0631975
3415.25,0.063199125,0.99,0.06256713374999999,1,0.063199125
3415.5,0.06320075,0.99,0.0625687425,1,0.06320075
3415.75,0.063202375,0.99,0.06257035125,1,0.063202375
3416,0.06320400000000001,0.99,0.06257196000000001,1,0.06320400000000001
3416.25,0.063205625,0.99,0.06257356875,1,0.063205625
3416.5,0.06320724999999999,0.99,0.0625751775,1,0.06320724999999999
3416.75,0.063208875,0.99,0.06257678625,1,0.063208875
3417,0.0632105,0.99,0.06257839500000001,1,0.0632105
3417.25,0.06321212500000001,0.99,0.06258000375,1,0.06321212500000001
3417.5,0.06321375,0.99,0.0625816125,1,0.06321375
3417.75,0.063215375,0.99,0.06258322125,1,0.063215375
3418,0.063217,0.99,0.06258483,1,0.063217
3418.25,0.063218625,0.99,0.06258643875,1,0.063218625
3418.5,0.06322025,0.99,0.06258804750000001,1,0.06322025
3418.75,0.06322187500000001,0.99,0.06258965625000001,1,0.06322187500000001
3419,0.0632235,0.99,0.06259126500000001,1,0.0632235
3419.25,0.063225125,0.99,0.06259287374999999,1,0.063225125
3419.5,0.06322675,0.99,0.06259448249999999,1,0.06322675
3419.75,0.063228375,0.99,0.06259609125,1,0.063228375
3420,0.06323000000000001,0.99,0.0625977,1,0.06323000000000001
3420.25,0.063231625,0.99,0.06259930875,0.9999999999999999,0.06323162499999999
3420.5,0.06323325,0.99,0.0626009175,0.9999999999999987,0.06323324999999992
3420.75,0.063234875,0.99,0.06260252625,0.9999999999999765,0.06323487499999851
3421,0.0632365,0.99,0.062604135,0.9999999999997377,0.06323649999998342
3421.25,0.063238125,0.99,0.06260574375000001,0.9999999999978851,0.06323812499986627
3421.5,0.06323975,0.99,0.06260735249999999,0.9999999999867067,0.06323974999915934
3421.75,0.063241375,0.99,0.06260896125,0.9999999999314007,0.06324137499566168
3422,0.063243,0.99,0.06261056999999999,0.9999999994743318,0.06324299996675516
3422.25,0.063244625,0.99,0.06261217875,0.9999999919252569,0.0632446244893159
3422.5,0.06324625,0.99,0.0626137875,0.999999919789249,0.06324624492697078
3422.75,0.06324787500000001,0.99,0.06261539625000001,0.9999994253996768,0.06324783865775059
3423,0.0632495,0.99,0.062617005,0.9999968159317666,0.06324929860927628
3423.25,0.06325112499999999,0.99,0.06261861375,0.999973145158616,0.06324942640107076
3423.5,0.06325275,0.99,0.06262022249999999,0.9997823016828312,0.0632389799827687
3423.75,0.063254375,0.99,0.06262183125,0.9988485959636024,0.06318154365730519
3424,0.063256,0.99,0.06262344,0.9965196239846892,0.0630358453347755
3424.25,0.063257625,0.99,0.06262504875,0.99,0.06262504875
3424.5,0.06325925,0.99,0.0626266575,0.99,0.0626266575
3424.75,0.063260875,0.99,0.06262826625,0.99,0.06262826625
3425,0.0632625,0.99,0.062629875,0.99,0.062629875
3425.25,0.063264125,0.99,0.06263148375000001,0.99,0.06263148375000001
3425.5,0.06326575000000001,0.99,0.06263309250000001,0.99,0.06263309250000001
3425.75,0.063267375,0.99,0.06263470125,0.99,0.06263470125
3426,0.06326899999999999,0.99,0.06263630999999999,0.99,0.06263630999999999
3426.25,0.063270625,0.99,0.06263791875,0.99,0.06263791875
3426.5,0.06327225,0.99,0.0626395275,0.99,0.0626395275
3426.75,0.06327387500000001,0.99,0.06264113625,0.99,0.06264113625
3427,0.0632755,0.99,0.062642745,0.99,0.062642745
3427.25,0.063277125,0.99,0.06264435375,0.99,0.06264435375
3427.5,0.06327875,0.99,0.0626459625,0.99,0.0626459625
3427.75,0.063280375,0.99,0.06264757125,0.99,0.06264757125
3428,0.063282,0.99,0.06264918,0.99,0.06264918
3428.25,0.06328362500000001,0.99,0.06265078875,0.99,0.06265078875
3428.5,0.06328525,0.99,0.0626523975,0.99,0.0626523975
3428.75,0.06328687499999999,0.99,0.06265400624999999,0.99,0.06265400624999999
3429,0.0632885,0.99,0.062655615,0.99,0.062655615
3429.25,0.063290125,0.99,0.06265722375,0.99,0.06265722375
3429.5,0.06329175000000001,0.99,0.06265883250000001,0.99,0.06265883250000001
3429.75,0.063293375,0.99,0.06266044125,0.99,0.06266044125
3430,0.063295,0.99,0.06266205,0.99,0.06266205
3430.25,0.063296625,0.99,0.06266365874999999,0.99,0.06266365874999999
3430.5,0.06329825,0.99,0.0626652675,0.99,0.0626652675
3430.75,0.063299875,0.99,0.06266687625,0.99,0.06266687625
3431,0.0633015,0.99,0.062668485,0.99,0.062668485
3431.25,0.063303125,0.99,0.06267009375,0.99,0.06267009375
3431.5,0.06330474999999999,0.99,0.0626717025,0.99,0.0626717025
3431.75,0.063306375,0.99,0.06267331125,0.99,0.06267331125
3432,0.063308,0.99,0.06267492000000001,0.99,0.06267492000000001
3432.25,0.06330962500000001,0.99,0.06267652875,0.99,0.06267652875
3432.5,0.06331125,0.99,0.0626781375,0.99,0.0626781375
3432.75,0.063312875,0.99,0.06267974625,0.99,0.06267974625
3433,0.0633145,0.99,0.062681355,0.99,0.062681355
3433.25,0.063316125,0.99,0.06268296375,0.99,0.06268296375
3433.5,0.06331775,0.99,0.06268457250000001,0.99,0.06268457250000001
3433.75,0.063319375,0.99,0.06268618125,0.99,0.06268618125
3434,0.063321,0.99,0.06268779000000001,0.99,0.06268779000000001
3434.25,0.063322625,0.99,0.06268939874999999,0.99,0.06268939874999999
3434.5,0.06332425,0.99,0.06269100749999999,0.99,0.06269100749999999
3434.75,0.063325875,0.99,0.06269261625,0.99,0.06269261625
3435,0.06332750000000001,0.99,0.062694225,0.99,0.062694225
3435.25,0.063329125,0.99,0.06269583375,0.99,0.06269583375
3435.5,0.06333075,0.99,0.0626974425,0.99,0.0626974425
3435.75,0.063332375,0.99,0.06269905125,0.99,0.06269905125
3436,0.063334,0.99,0.06270066,0.99,0.06270066
3436.25,0.063335625,0.99,0.06270226875000001,0.99,0.06270226875000001
3436.5,0.06333725,0.99,0.06270387749999999,0.99,0.06270387749999999
3436.75,0.063338875,0.99,0.06270548625,0.99,0.06270548625
3437,0.0633405,0.99,0.06270709499999999,0.99,0.06270709499999999
3437.25,0.063342125,0.99,0.06270870375,0.99,0.06270870375
3437.5,0.06334375,0.99,0.0627103125,0.99,0.0627103125
3437.75,0.06334537500000001,0.99,0.06271192125000001,0.99,0.06271192125000001
3438,0.063347,0.99,0.06271353,0.99,0.06271353
3438.25,0.06334862499999999,0.99,0.06271513875,0.99,0.06271513875
3438.5,0.06335025,0.99,0.0627167475,0.99,0.0627167475
3438.75,0.063351875,0.99,0.06271835625,0.99,0.06271835625
3439,0.06335350000000001,0.99,0.062719965,0.99,0.062719965
3439.25,0.063355125,0.99,0.06272157375,0.99,0.06272157375
3439.5,0.06335675,0.99,0.0627231825,0.99,0.0627231825
3439.75,0.063358375,0.99,0.06272479125,0.99,0.06272479125
3440,0.06336,0.99,0.0627264,0.99,0.0627264
3440.25,0.063361625,0.99,0.06272800875000001,0.99,0.06272800875000001
3440.5,0.06336325000000001,0.99,0.06272961750000002,0.99,0.06272961750000002
3440.75,0.063364875,0.99,0.06273122625,0.99,0.06273122625
3441,0.06336649999999999,0.99,0.06273283499999999,0.99,0.06273283499999999
3441.25,0.063368125,0.99,0.06273444375,0.99,0.06273444375
3441.5,0.06336975,0.99,0.0627360525,0.99,0.0627360525
3441.75,0.06337137500000001,0.99,0.06273766125,0.99,0.06273766125
3442,0.063373,0.99,0.06273927,0.99,0.06273927
3442.25,0.063374625,0.99,0.06274087875,0.99,0.06274087875
3442.5,0.06337625,0.99,0.0627424875,0.99,0.0627424875
3442.75,0.063377875,0.99,0.06274409625,0.99,0.06274409625
3443,0.0633795,0.99,0.062745705,0.99,0.062745705
3443.25,0.063381125,0.99,0.06274731374999999,0.99,0.06274731374999999
3443.5,0.06338275,0.99,0.0627489225,0.99,0.0627489225
3443.75,0.06338437499999999,0.99,0.06275053124999999,0.99,0.06275053124999999
3444,0.063386,0.99,0.06275214,0.99,0.06275214
3444.25,0.063387625,0.99,0.06275374875,0.99,0.06275374875
3444.5,0.06338925000000001,0.99,0.06275535750000001,0.99,0.06275535750000001
3444.75,0.063390875,0.99,0.06275696625,0.99,0.06275696625
3445,0.0633925,0.99,0.062758575,0.99,0.062758575
3445.25,0.063394125,0.99,0.06276018374999999,0.99,0.06276018374999999
3445.5,0.06339575,0.99,0.0627617925,0.99,0.0627617925
3445.75,0.063397375,0.99,0.06276340125,0.99,0.06276340125
3446,0.063399,0.99,0.06276501,0.99,0.06276501
3446.25,0.063400625,0.99,0.06276661875,0.99,0.06276661875
3446.5,0.06340225,0.99,0.0627682275,0.99,0.0627682275
3446.75,0.063403875,0.99,0.06276983625,0.99,0.06276983625
3447,0.0634055,0.99,0.06277144500000001,0.99,0.06277144500000001
3447.25,0.06340712500000001,0.99,0.06277305375,0.99,0.06277305375
3447.5,0.06340875,0.99,0.0627746625,0.99,0.0627746625
3447.75,0.063410375,0.99,0.06277627125,0.99,0.06277627125
3448,0.063412,0.99,0.06277788,0.99,0.06277788
3448.25,0.063413625,0.99,0.06277948875,0.99,0.06277948875
3448.5,0.06341525,0.99,0.06278109750000001,0.99,0.06278109750000001
3448.75,0.063416875,0.99,0.06278270625,0.99,0.06278270625
3449,0.0634185,0.99,0.06278431500000001,0.99,0.06278431500000001
3449.25,0.063420125,0.99,0.06278592375,0.99,0.06278592375
3449.5,0.06342175,0.99,0.06278753249999999,0.99,0.06278753249999999
3449.75,0.063423375,0.99,0.06278914125,0.99,0.06278914125
3450,0.06342500000000001,0.99,0.06279075,0.99,0.06279075
3450.25,0.063426625,0.99,0.06279235875,0.99,0.06279235875
3450.5,0.06342824999999999,0.99,0.06279396749999999,0.99,0.06279396749999999
3450.75,0.063429875,0.99,0.06279557625,0.99,0.06279557625
3451,0.0634315,0.99,0.062797185,0.99,0.062797185
3451.25,0.063433125,0.99,0.06279879375000001,0.99,0.06279879375000001
3451.5,0.06343475,0.99,0.06280040249999999,0.99,0.06280040249999999
3451.75,0.063436375,0.99,0.06280201125,0.99,0.06280201125
3452,0.063438,0.99,0.06280361999999999,0.99,0.06280361999999999
3452.25,0.063439625,0.99,0.06280522875,0.99,0.06280522875
3452.5,0.06344125,0.99,0.0628068375,0.99,0.0628068375
3452.75,0.063442875,0.99,0.06280844625,0.99,0.06280844625
3453,0.0634445,0.99,0.062810055,0.99,0.062810055
3453.25,0.06344612499999999,0.99,0.06281166375,0.99,0.06281166375
3453.5,0.06344775,0.99,0.0628132725,0.99,0.0628132725
3453.75,0.063449375,0.99,0.06281488125,0.99,0.06281488125
3454,0.06345100000000001,0.99,0.06281649,0.99,0.06281649
3454.25,0.063452625,0.99,0.06281809875,0.99,0.06281809875
3454.5,0.06345425,0.99,0.0628197075,0.99,0.0628197075
3454.75,0.063455875,0.99,0.06282131625,0.99,0.06282131625
3455,0.0634575,0.99,0.062822925,0.99,0.062822925
3455.25,0.063459125,0.99,0.06282453375000001,0.99,0.06282453375000001
3455.5,0.06346075,0.99,0.0628261425,0.99,0.0628261425
3455.75,0.063462375,0.99,0.06282775125,0.99,0.06282775125
3456,0.06346399999999999,0.99,0.06282935999999999,0.99,0.06282935999999999
3456.25,0.063465625,0.99,0.06283096875,0.99,0.06283096875
3456.5,0.06346725,0.99,0.0628325775,0.99,0.0628325775
3456.75,0.06346887500000001,0.99,0.06283418625000001,0.99,0.06283418625000001
3457,0.0634705,0.99,0.062835795,0.99,0.062835795
3457.25,0.063472125,0.99,0.06283740375,0.99,0.06283740375
3457.5,0.06347375,0.99,0.0628390125,0.99,0.0628390125
3457.75,0.063475375,0.99,0.06284062125,0.99,0.06284062125
3458,0.063477,0.99,0.06284223,0.99,0.06284223
3458.25,0.063478625,0.99,0.06284383874999999,0.99,0.06284383874999999
3458.5,0.06348025,0.99,0.0628454475,0.99,0.0628454475
3458.75,0.063481875,0.99,0.06284705624999999,0.99,0.06284705624999999
3459,0.0634835,0.99,0.062848665,0.99,0.062848665
3459.25,0.063485125,0.99,0.06285027375,0.99,0.06285027375
3459.5,0.06348675000000001,0.99,0.06285188250000001,0.99,0.06285188250000001
3459.75,0.063488375,0.99,0.06285349125,0.99,0.06285349125
3460,0.06349,0.99,0.06285510000000001,0.99,0.06285510000000001
3460.25,0.063491625,0.99,0.06285670874999999,0.99,0.06285670874999999
3460.5,0.06349325,0.99,0.0628583175,0.99,0.0628583175
3460.75,0.063494875,0.99,0.06285992625,0.99,0.06285992625
3461,0.0634965,0.99,0.062861535,0.99,0.062861535
3461.25,0.063498125,0.99,0.06286314375,0.99,0.06286314375
3461.5,0.06349975,0.99,0.0628647525,0.99,0.0628647525
3461.75,0.063501375,0.99,0.06286636125,0.99,0.06286636125
3462,0.063503,0.99,0.06286797000000001,0.99,0.06286797000000001
3462.25,0.063504625,0.99,0.06286957874999999,0.99,0.06286957874999999
3462.5,0.06350625,0.99,0.0628711875,0.99,0.0628711875
3462.75,0.063507875,0.99,0.06287279625,0.99,0.06287279625
3463,0.0635095,0.99,0.062874405,0.99,0.062874405
3463.25,0.063511125,0.99,0.06287601375,0.99,0.06287601375
3463.5,0.06351275,0.99,0.06287762250000001,0.99,0.06287762250000001
3463.75,0.063514375,0.99,0.06287923125,0.99,0.06287923125
3464,0.063516,0.99,0.06288084000000001,0.99,0.06288084000000001
3464.25,0.063517625,0.99,0.06288244875,0.99,0.06288244875
3464.5,0.06351925,0.99,0.06288405749999999,0.99,0.06288405749999999
3464.75,0.063520875,0.99,0.06288566625,0.99,0.06288566625
3465,0.0635225,0.99,0.06288727499999999,0.99,0.06288727499999999
3465.25,0.063524125,0.99,0.06288888375,0.99,0.06288888375
3465.5,0.06352574999999999,0.99,0.06289049249999999,0.99,0.06289049249999999
3465.75,0.063527375,0.99,0.06289210125,0.99,0.06289210125
3466,0.063529,0.99,0.06289371,0.99,0.06289371
3466.25,0.06353062500000001,0.99,0.06289531875000001,0.99,0.06289531875000001
3466.5,0.06353225,0.99,0.06289692749999999,0.99,0.06289692749999999
3466.75,0.063533875,0.99,0.06289853625,0.99,0.06289853625
3467,0.0635355,0.99,0.06290014499999999,0.99,0.06290014499999999
3467.25,0.063537125,0.99,0.06290175375,0.99,0.06290175375
3467.5,0.06353875,0.99,0.0629033625,0.99,0.0629033625
3467.75,0.063540375,0.99,0.06290497125,0.99,0.06290497125
3468,0.063542,0.99,0.06290658,0.99,0.06290658
3468.25,0.06354362499999999,0.99,0.06290818875,0.99,0.06290818875
3468.5,0.06354525,0.99,0.0629097975,0.99,0.0629097975
3468.75,0.063546875,0.99,0.06291140625,0.99,0.06291140625
3469,0.06354850000000001,0.99,0.062913015,0.99,0.062913015
3469.25,0.063550125,0.99,0.06291462375,0.99,0.06291462375
3469.5,0.06355175,0.99,0.0629162325,0.99,0.0629162325
3469.75,0.063553375,0.99,0.06291784125,0.99,0.06291784125
3470,0.063555,0.99,0.06291945,0.99,0.06291945
3470.25,0.063556625,0.99,0.06292105875000001,0.99,0.06292105875000001
3470.5,0.06355825,0.99,0.0629226675,0.99,0.0629226675
3470.75,0.063559875,0.99,0.06292427625000001,0.99,0.06292427625000001
3471,0.06356149999999999,0.99,0.06292588499999999,0.99,0.06292588499999999
3471.25,0.063563125,0.99,0.06292749375,0.99,0.06292749375
3471.5,0.06356475,0.99,0.0629291025,0.99,0.0629291025
3471.75,0.06356637500000001,0.99,0.06293071125000001,0.99,0.06293071125000001
3472,0.063568,0.99,0.06293232,0.99,0.06293232
3472.25,0.063569625,0.99,0.06293392875,0.99,0.06293392875
3472.5,0.06357125,0.99,0.0629355375,0.99,0.0629355375
3472.75,0.063572875,0.99,0.06293714625,0.99,0.06293714625
3473,0.0635745,0.99,0.062938755,0.99,0.062938755
3473.25,0.063576125,0.99,0.06294036374999999,0.99,0.06294036374999999
3473.5,0.06357775,0.99,0.0629419725,0.99,0.0629419725
3473.75,0.063579375,0.99,0.06294358124999999,0.99,0.06294358124999999
3474,0.063581,0.99,0.06294519,0.99,0.06294519
3474.25,0.063582625,0.99,0.06294679875,0.99,0.06294679875
3474.5,0.06358425,0.99,0.0629484075,0.99,0.0629484075
3474.75,0.063585875,0.99,0.06295001625,0.99,0.06295001625
3475,0.0635875,0.99,0.06295162500000001,0.99,0.06295162500000001
3475.25,0.063589125,0.99,0.06295323374999999,0.99,0.06295323374999999
3475.5,0.06359075,0.99,0.0629548425,0.99,0.0629548425
3475.75,0.063592375,0.99,0.06295645125,0.99,0.06295645125
3476,0.063594,0.99,0.06295806,0.99,0.06295806
3476.25,0.063595625,0.99,0.06295966875,0.99,0.06295966875
3476.5,0.06359725,0.99,0.0629612775,0.99,0.0629612775
3476.75,0.063598875,0.99,0.06296288625,0.99,0.06296288625
3477,0.0636005,0.99,0.06296449500000001,0.99,0.06296449500000001
3477.25,0.063602125,0.99,0.06296610374999999,0.99,0.06296610374999999
3477.5,0.06360375,0.99,0.0629677125,0.99,0.0629677125
3477.75,0.06360537499999999,0.99,0.06296932124999999,0.99,0.06296932124999999
3478,0.063607,0.99,0.06297093,0.99,0.06297093
3478.25,0.063608625,0.99,0.06297253875,0.99,0.06297253875
3478.5,0.06361025000000001,0.99,0.06297414750000001,0.99,0.06297414750000001
3478.75,0.063611875,0.99,0.06297575625,0.99,0.06297575625
3479,0.0636135,0.99,0.06297736500000001,0.99,0.06297736500000001
3479.25,0.063615125,0.99,0.06297897375,0.99,0.06297897375
3479.5,0.06361675,0.99,0.06298058249999999,0.99,0.06298058249999999
3479.75,0.063618375,0.99,0.06298219125,0.99,0.06298219125
3480,0.06362,0.99,0.06298379999999999,0.99,0.06298379999999999
3480.25,0.063621625,0.99,0.06298540875,0.99,0.06298540875
3480.5,0.06362324999999999,0.99,0.06298701749999999,0.99,0.06298701749999999
3480.75,0.063624875,0.99,0.06298862625,0.99,0.06298862625
3481,0.0636265,0.99,0.062990235,0.99,0.062990235
3481.25,0.06362812500000001,0.99,0.06299184375000001,0.99,0.06299184375000001
3481.5,0.06362975,0.99,0.0629934525,0.99,0.0629934525
3481.75,0.063631375,0.99,0.06299506125,0.99,0.06299506125
3482,0.063633,0.99,0.06299666999999999,0.99,0.06299666999999999
3482.25,0.063634625,0.99,0.06299827875,0.99,0.06299827875
3482.5,0.06363625,0.99,0.0629998875,0.99,0.0629998875
3482.75,0.063637875,0.99,0.06300149625,0.99,0.06300149625
3483,0.0636395,0.99,0.063003105,0.99,0.063003105
3483.25,0.06364112499999999,0.99,0.06300471375,0.99,0.06300471375
3483.5,0.06364275,0.99,0.0630063225,0.99,0.0630063225
3483.75,0.063644375,0.99,0.06300793125,0.99,0.06300793125
3484,0.063646,0.99,0.06300953999999999,0.99,0.06300953999999999
3484.25,0.063647625,0.99,0.06301114875,0.99,0.06301114875
3484.5,0.06364925,0.99,0.0630127575,0.99,0.0630127575
3484.75,0.063650875,0.99,0.06301436625,0.99,0.06301436625
3485,0.0636525,0.99,0.063015975,0.99,0.063015975
3485.25,0.063654125,0.99,0.06301758375000001,0.99,0.06301758375000001
3485.5,0.06365575,0.99,0.0630191925,0.99,0.0630191925
3485.75,0.063657375,0.99,0.06302080125000001,0.99,0.06302080125000001
3486,0.063659,0.99,0.06302240999999999,0.99,0.06302240999999999
3486.25,0.063660625,0.99,0.06302401875,0.99,0.06302401875
3486.5,0.06366225,0.99,0.0630256275,0.99,0.0630256275
3486.75,0.063663875,0.99,0.06302723625,0.99,0.06302723625
3487,0.0636655,0.99,0.063028845,0.99,0.063028845
3487.25,0.063667125,0.99,0.06303045375,0.99,0.06303045375
3487.5,0.06366875,0.99,0.0630320625,0.99,0.0630320625
3487.75,0.063670375,0.99,0.06303367125,0.99,0.06303367125
3488,0.063672,0.99,0.06303528,0.99,0.06303528
3488.25,0.063673625,0.99,0.06303688874999999,0.99,0.06303688874999999
3488.5,0.06367525,0.99,0.0630384975,0.99,0.0630384975
3488.75,0.063676875,0.99,0.06304010624999999,0.99,0.06304010624999999
3489,0.0636785,0.99,0.063041715,0.99,0.063041715
3489.25,0.063680125,0.99,0.06304332375,0.99,0.06304332375
3489.5,0.06368175,0.99,0.0630449325,0.99,0.0630449325
3489.75,0.063683375,0.99,0.06304654125,0.99,0.06304654125
3490,0.063685,0.99,0.06304815000000001,0.99,0.06304815000000001
3490.25,0.063686625,0.99,0.06304975874999999,0.99,0.06304975874999999
3490.5,0.06368825,0.99,0.0630513675,0.99,0.0630513675
3490.75,0.063689875,0.99,0.06305297625,0.99,0.06305297625
3491,0.0636915,0.99,0.063054585,0.99,0.063054585
3491.25,0.063693125,0.99,0.06305619375,0.99,0.06305619375
3491.5,0.06369475,0.99,0.0630578025,0.99,0.0630578025
3491.75,0.063696375,0.99,0.06305941125,0.99,0.06305941125
3492,0.063698,0.99,0.06306102000000001,0.99,0.06306102000000001
3492.25,0.063699625,0.99,0.06306262875,0.99,0.06306262875
3492.5,0.06370125,0.99,0.0630642375,0.99,0.0630642375
3492.75,0.06370287499999999,0.99,0.06306584624999999,0.99,0.06306584624999999
3493,0.0637045,0.99,0.063067455,0.99,0.063067455
3493.25,0.063706125,0.99,0.06306906375,0.99,0.06306906375
3493.5,0.06370775000000001,0.99,0.06307067250000001,0.99,0.06307067250000001
3493.75,0.063709375,0.99,0.06307228125,0.99,0.06307228125
3494,0.063711,0.99,0.06307389000000001,0.99,0.06307389000000001
3494.25,0.063712625,0.99,0.06307549875,0.99,0.06307549875
3494.5,0.06371425,0.99,0.0630771075,0.99,0.0630771075
3494.75,0.063715875,0.99,0.06307871625,0.99,0.06307871625
3495,0.0637175,0.99,0.06308032499999999,0.99,0.06308032499999999
3495.25,0.063719125,0.99,0.06308193375,0.99,0.06308193375
3495.5,0.06372074999999999,0.99,0.06308354249999999,0.99,0.06308354249999999
3495.75,0.063722375,0.99,0.06308515125,0.99,0.06308515125
3496,0.063724,0.99,0.06308676,0.99,0.06308676
3496.25,0.063725625,0.99,0.06308836875,0.99,0.06308836875
3496.5,0.06372725,0.99,0.0630899775,0.99,0.0630899775
3496.75,0.063728875,0.99,0.06309158625,0.99,0.06309158625
3497,0.0637305,0.99,0.06309319499999999,0.99,0.06309319499999999
3497.25,0.063732125,0.99,0.06309480375,0.99,0.06309480375
3497.5,0.06373375,0.99,0.0630964125,0.99,0.0630964125
3497.75,0.063735375,0.99,0.06309802125,0.99,0.06309802125
3498,0.063737,0.99,0.06309963,0.99,0.06309963
3498.25,0.063738625,0.99,0.06310123875,0.99,0.06310123875
3498.5,0.06374025,0.99,0.0631028475,0.99,0.0631028475
3498.75,0.063741875,0.99,0.06310445625,0.99,0.06310445625
3499,0.0637435,0.99,0.06310606499999999,0.99,0.06310606499999999
3499.25,0.063745125,0.99,0.06310767375,0.99,0.06310767375
3499.5,0.06374675,0.99,0.0631092825,0.99,0.0631092825
3499.75,0.063748375,0.99,0.06311089125,0.99,0.06311089125
3500,0.06375,0.99,0.0631125,0.99,0.0631125
3500.25,0.063751625,0.99,0.06311410875000001,0.99,0.06311410875000001
3500.5,0.06375325,0.99,0.0631157175,0.99,0.0631157175
3500.75,0.063754875,0.99,0.06311732625000001,0.99,0.06311732625000001
3501,0.0637565,0.99,0.06311893499999999,0.99,0.06311893499999999
3501.25,0.063758125,0.99,0.06312054375,0.99,0.06312054375
3501.5,0.06375975,0.99,0.0631221525,0.99,0.0631221525
3501.75,0.063761375,0.99,0.06312376125,0.99,0.06312376125
3502,0.063763,0.99,0.06312537,0.99,0.06312537
3502.25,0.063764625,0.99,0.06312697875,0.99,0.06312697875
3502.5,0.06376625,0.99,0.0631285875,0.99,0.0631285875
3502.75,0.063767875,0.99,0.06313019625,0.99,0.06313019625
3503,0.0637695,0.99,0.063131805,0.99,0.063131805
3503.25,0.063771125,0.99,0.06313341374999999,0.99,0.06313341374999999
3503.5,0.06377275,0.99,0.0631350225,0.99,0.0631350225
3503.75,0.063774375,0.99,0.06313663124999999,0.99,0.06313663124999999
3504,0.063776,0.99,0.06313824,0.99,0.06313824
3504.25,0.063777625,0.99,0.06313984875,0.99,0.06313984875
3504.5,0.06377925,0.99,0.0631414575,0.99,0.0631414575
3504.75,0.063780875,0.99,0.06314306625,0.99,0.06314306625
3505,0.06378249999999999,0.99,0.063144675,0.99,0.063144675
3505.25,0.063784125,0.99,0.06314628374999999,0.99,0.06314628374999999
3505.5,0.06378575,0.99,0.0631478925,0.99,0.0631478925
3505.75,0.06378737500000001,0.99,0.06314950125,0.99,0.06314950125
3506,0.063789,0.99,0.06315111,0.99,0.06315111
3506.25,0.063790625,0.99,0.06315271875,0.99,0.06315271875
3506.5,0.06379225,0.99,0.0631543275,0.99,0.0631543275
3506.75,0.063793875,0.99,0.06315593625,0.99,0.06315593625
3507,0.0637955,0.99,0.06315754500000001,0.99,0.06315754500000001
3507.25,0.063797125,0.99,0.06315915375,0.99,0.06315915375
3507.5,0.06379875,0.99,0.0631607625,0.99,0.0631607625
3507.75,0.06380037499999999,0.99,0.06316237124999999,0.99,0.06316237124999999
3508,0.063802,0.99,0.06316398,0.99,0.06316398
3508.25,0.063803625,0.99,0.06316558875,0.99,0.06316558875
3508.5,0.06380525,0.99,0.0631671975,0.99,0.0631671975
3508.75,0.063806875,0.99,0.06316880625,0.99,0.06316880625
3509,0.0638085,0.99,0.06317041500000001,0.99,0.06317041500000001
3509.25,0.063810125,0.99,0.06317202375,0.99,0.06317202375
3509.5,0.06381175,0.99,0.0631736325,0.99,0.0631736325
3509.75,0.063813375,0.99,0.06317524125,0.99,0.06317524125
3510,0.063815,0.99,0.06317684999999999,0.99,0.06317684999999999
3510.25,0.063816625,0.99,0.06317845875,0.99,0.06317845875
3510.5,0.06381824999999999,0.99,0.06318006749999999,0.99,0.06318006749999999
3510.75,0.063819875,0.99,0.06318167625,0.99,0.06318167625
3511,0.0638215,0.99,0.063183285,0.99,0.063183285
3511.25,0.063823125,0.99,0.06318489375,0.99,0.06318489375
3511.5,0.06382475,0.99,0.0631865025,0.99,0.0631865025
3511.75,0.063826375,0.99,0.06318811125,0.99,0.06318811125
3512,0.063828,0.99,0.06318971999999999,0.99,0.06318971999999999
3512.25,0.063829625,0.99,0.06319132875,0.99,0.06319132875
3512.5,0.06383125,0.99,0.0631929375,0.99,0.0631929375
3512.75,0.063832875,0.99,0.06319454625,0.99,0.06319454625
3513,0.0638345,0.99,0.063196155,0.99,0.063196155
3513.25,0.063836125,0.99,0.06319776375,0.99,0.06319776375
3513.5,0.06383775,0.99,0.0631993725,0.99,0.0631993725
3513.75,0.063839375,0.99,0.06320098125,0.99,0.06320098125
3514,0.063841,0.99,0.06320258999999999,0.99,0.06320258999999999
3514.25,0.063842625,0.99,0.06320419875,0.99,0.06320419875
3514.5,0.06384425,0.99,0.0632058075,0.99,0.0632058075
3514.75,0.063845875,0.99,0.06320741625,0.99,0.06320741625
3515,0.0638475,0.99,0.063209025,0.99,0.063209025
3515.25,0.063849125,0.99,0.06321063375000001,0.99,0.06321063375000001
3515.5,0.06385075,0.99,0.0632122425,0.99,0.0632122425
3515.75,0.063852375,0.99,0.06321385125000001,0.99,0.06321385125000001
3516,0.063854,0.99,0.06321545999999999,0.99,0.06321545999999999
3516.25,0.063855625,0.99,0.06321706875,0.99,0.06321706875
3516.5,0.06385725,0.99,0.0632186775,0.99,0.0632186775
3516.75,0.063858875,0.99,0.06322028625,0.99,0.06322028625
3517,0.0638605,0.99,0.063221895,0.99,0.063221895
3517.25,0.063862125,0.99,0.06322350375,0.99,0.06322350375
3517.5,0.06386375,0.99,0.0632251125,0.99,0.0632251125
3517.75,0.063865375,0.99,0.06322672125,0.99,0.06322672125
3518,0.06386700000000001,0.99,0.06322833000000001,0.99,0.06322833000000001
3518.25,0.063868625,0.99,0.06322993874999999,0.99,0.06322993874999999
3518.5,0.06387025,0.99,0.0632315475,0.99,0.0632315475
3518.75,0.063871875,0.99,0.06323315624999999,0.99,0.06323315624999999
3519,0.0638735,0.99,0.063234765,0.99,0.063234765
3519.25,0.063875125,0.99,0.06323637375,0.99,0.06323637375
3519.5,0.06387675,0.99,0.0632379825,0.99,0.0632379825
3519.75,0.063878375,0.99,0.06323959125,0.99,0.06323959125
3520,0.06387999999999999,0.99,0.0632412,0.99,0.0632412
3520.25,0.063881625,0.99,0.06324280874999999,0.99,0.06324280874999999
3520.5,0.06388325,0.99,0.0632444175,0.99,0.0632444175
3520.75,0.06388487500000001,0.99,0.06324602625,0.99,0.06324602625
3521,0.0638865,0.99,0.063247635,0.99,0.063247635
3521.25,0.063888125,0.99,0.06324924375,0.99,0.06324924375
3521.5,0.06388975,0.99,0.0632508525,0.99,0.0632508525
3521.75,0.063891375,0.99,0.06325246125,0.99,0.06325246125
3522,0.063893,0.99,0.06325407000000001,0.99,0.06325407000000001
3522.25,0.063894625,0.99,0.06325567875,0.99,0.06325567875
3522.5,0.06389625,0.99,0.0632572875,0.99,0.0632572875
3522.75,0.06389787499999999,0.99,0.06325889624999999,0.99,0.06325889624999999
3523,0.0638995,0.99,0.063260505,0.99,0.063260505
3523.25,0.063901125,0.99,0.06326211375,0.99,0.06326211375
3523.5,0.06390275,0.99,0.0632637225,0.99,0.0632637225
3523.75,0.063904375,0.99,0.06326533125,0.99,0.06326533125
3524,0.063906,0.99,0.06326694000000001,0.99,0.06326694000000001
3524.25,0.063907625,0.99,0.06326854875,0.99,0.06326854875
3524.5,0.06390925,0.99,0.0632701575,0.99,0.0632701575
3524.75,0.063910875,0.99,0.06327176625,0.99,0.06327176625
3525,0.0639125,0.99,0.06327337499999999,0.99,0.06327337499999999
3525.25,0.063914125,0.99,0.06327498375,0.99,0.06327498375
3525.5,0.06391575,0.99,0.06327659249999999,0.99,0.06327659249999999
3525.75,0.063917375,0.99,0.06327820125,0.99,0.06327820125
3526,0.063919,0.99,0.06327981,0.99,0.06327981
3526.25,0.063920625,0.99,0.06328141875,0.99,0.06328141875
3526.5,0.06392225,0.99,0.0632830275,0.99,0.0632830275
3526.75,0.063923875,0.99,0.06328463625,0.99,0.06328463625
3527,0.0639255,0.99,0.06328624499999999,0.99,0.06328624499999999
3527.25,0.063927125,0.99,0.06328785375,0.99,0.06328785375
3527.5,0.06392875,0.99,0.0632894625,0.99,0.0632894625
3527.75,0.063930375,0.99,0.06329107125,0.99,0.06329107125
3528,0.063932,0.99,0.06329268,0.99,0.06329268
3528.25,0.063933625,0.99,0.06329428875,0.99,0.06329428875
3528.5,0.06393525,0.99,0.0632958975,0.99,0.0632958975
3528.75,0.063936875,0.99,0.06329750625000001,0.99,0.06329750625000001
3529,0.0639385,0.99,0.06329911499999999,0.99,0.06329911499999999
3529.25,0.063940125,0.99,0.06330072375,0.99,0.06330072375
3529.5,0.06394175,0.99,0.0633023325,0.99,0.0633023325
3529.75,0.063943375,0.99,0.06330394125,0.99,0.06330394125
3530,0.063945,0.99,0.06330555,0.99,0.06330555
3530.25,0.063946625,0.99,0.06330715875000001,0.99,0.06330715875000001
3530.5,0.06394825,0.99,0.0633087675,0.99,0.0633087675
3530.75,0.063949875,0.99,0.06331037625000001,0.99,0.06331037625000001
3531,0.0639515,0.99,0.06331198499999999,0.99,0.06331198499999999
3531.25,0.063953125,0.99,0.06331359375,0.99,0.06331359375
3531.5,0.06395475,0.99,0.0633152025,0.99,0.0633152025
3531.75,0.063956375,0.99,0.06331681125,0.99,0.06331681125
3532,0.063958,0.99,0.06331842,0.99,0.06331842
3532.25,0.06395962499999999,0.99,0.06332002875,0.99,0.06332002875
3532.5,0.06396125,0.99,0.0633216375,0.99,0.0633216375
3532.75,0.063962875,0.99,0.06332324625,0.99,0.06332324625
3533,0.06396450000000001,0.99,0.06332485500000001,0.99,0.06332485500000001
3533.25,0.063966125,0.99,0.06332646374999999,0.99,0.06332646374999999
3533.5,0.06396775,0.99,0.0633280725,0.99,0.0633280725
3533.75,0.063969375,0.99,0.06332968124999999,0.99,0.06332968124999999
3534,0.063971,0.99,0.06333129,0.99,0.06333129
3534.25,0.063972625,0.99,0.06333289875,0.99,0.06333289875
3534.5,0.06397425,0.99,0.0633345075,0.99,0.0633345075
3534.75,0.063975875,0.99,0.06333611625,0.99,0.06333611625
3535,0.06397749999999999,0.99,0.063337725,0.99,0.063337725
3535.25,0.063979125,0.99,0.06333933374999999,0.99,0.06333933374999999
3535.5,0.06398075,0.99,0.0633409425,0.99,0.0633409425
3535.75,0.063982375,0.99,0.06334255124999999,0.99,0.06334255124999999
3536,0.063984,0.99,0.06334416,0.99,0.06334416
3536.25,0.063985625,0.99,0.06334576875,0.99,0.06334576875
3536.5,0.06398725,0.99,0.0633473775,0.99,0.0633473775
3536.75,0.063988875,0.99,0.06334898625,0.99,0.06334898625
3537,0.0639905,0.99,0.06335059500000001,0.99,0.06335059500000001
3537.25,0.063992125,0.99,0.06335220375,0.99,0.06335220375
3537.5,0.06399375,0.99,0.0633538125,0.99,0.0633538125
3537.75,0.063995375,0.99,0.06335542124999999,0.99,0.06335542124999999
3538,0.063997,0.99,0.06335703,0.99,0.06335703
3538.25,0.063998625,0.99,0.06335863875,0.99,0.06335863875
3538.5,0.06400025,0.99,0.0633602475,0.99,0.0633602475
3538.75,0.064001875,0.99,0.06336185625,0.99,0.06336185625
3539,0.0640035,0.99,0.06336346500000001,0.99,0.06336346500000001
3539.25,0.064005125,0.99,0.06336507375,0.99,0.06336507375
3539.5,0.06400675,0.99,0.06336668250000001,0.99,0.06336668250000001
3539.75,0.064008375,0.99,0.06336829125,0.99,0.06336829125
3540,0.06401,0.99,0.06336989999999999,0.99,0.06336989999999999
3540.25,0.064011625,0.99,0.06337150875,0.99,0.06337150875
3540.5,0.06401325,0.99,0.06337311749999999,0.99,0.06337311749999999
3540.75,0.064014875,0.99,0.06337472625,0.99,0.06337472625
3541,0.0640165,0.99,0.063376335,0.99,0.063376335
3541.25,0.064018125,0.99,0.06337794375,0.99,0.06337794375
3541.5,0.06401975,0.99,0.0633795525,0.99,0.0633795525
3541.75,0.064021375,0.99,0.06338116125,0.99,0.06338116125
3542,0.064023,0.99,0.06338276999999999,0.99,0.06338276999999999
3542.25,0.064024625,0.99,0.06338437875,0.99,0.06338437875
3542.5,0.06402625,0.99,0.0633859875,0.99,0.0633859875
3542.75,0.064027875,0.99,0.06338759625,0.99,0.06338759625
3543,0.0640295,0.99,0.063389205,0.99,0.063389205
3543.25,0.064031125,0.99,0.06339081375,0.99,0.06339081375
3543.5,0.06403275,0.99,0.0633924225,0.99,0.0633924225
3543.75,0.064034375,0.99,0.06339403125000001,0.99,0.06339403125000001
3544,0.064036,0.99,0.06339563999999999,0.99,0.06339563999999999
3544.25,0.064037625,0.99,0.06339724875,0.99,0.06339724875
3544.5,0.06403925,0.99,0.0633988575,0.99,0.0633988575
3544.75,0.064040875,0.99,0.06340046625,0.99,0.06340046625
3545,0.0640425,0.99,0.063402075,0.99,0.063402075
3545.25,0.06404412500000001,0.99,0.06340368375000001,0.99,0.06340368375000001
3545.5,0.06404575,0.99,0.0634052925,0.99,0.0634052925
3545.75,0.064047375,0.99,0.06340690125000001,0.99,0.06340690125000001
3546,0.064049,0.99,0.06340850999999999,0.99,0.06340850999999999
3546.25,0.064050625,0.99,0.06341011875,0.99,0.06341011875
3546.5,0.06405225,0.99,0.0634117275,0.99,0.0634117275
3546.75,0.064053875,0.99,0.06341333625,0.99,0.06341333625
3547,0.0640555,0.99,0.063414945,0.99,0.063414945
3547.25,0.06405712499999999,0.99,0.06341655375,0.99,0.06341655375
3547.5,0.06405875,0.99,0.0634181625,0.99,0.0634181625
3547.75,0.064060375,0.99,0.06341977125,0.99,0.06341977125
3548,0.06406200000000001,0.99,0.06342138000000001,0.99,0.06342138000000001
3548.25,0.064063625,0.99,0.06342298874999999,0.99,0.06342298874999999
3548.5,0.06406525,0.99,0.0634245975,0.99,0.0634245975
3548.75,0.064066875,0.99,0.06342620624999999,0.99,0.06342620624999999
3549,0.0640685,0.99,0.063427815,0.99,0.063427815
3549.25,0.064070125,0.99,0.06342942375,0.99,0.06342942375
3549.5,0.06407175,0.99,0.0634310325,0.99,0.0634310325
3549.75,0.064073375,0.99,0.06343264125,0.99,0.06343264125
3550,0.064075,0.99,0.06343425,0.99,0.06343425
3550.25,0.064076625,0.99,0.06343585875,0.99,0.06343585875
3550.5,0.06407825,0.99,0.0634374675,0.99,0.0634374675
3550.75,0.064079875,0.99,0.06343907624999999,0.99,0.06343907624999999
3551,0.0640815,0.99,0.063440685,0.99,0.063440685
3551.25,0.064083125,0.99,0.06344229375,0.99,0.06344229375
3551.5,0.06408475,0.99,0.0634439025,0.99,0.0634439025
3551.75,0.064086375,0.99,0.06344551125,0.99,0.06344551125
3552,0.064088,0.99,0.06344712000000001,0.99,0.06344712000000001
3552.25,0.064089625,0.99,0.06344872875,0.99,0.06344872875
3552.5,0.06409125,0.99,0.0634503375,0.99,0.0634503375
3552.75,0.064092875,0.99,0.06345194624999999,0.99,0.06345194624999999
3553,0.0640945,0.99,0.063453555,0.99,0.063453555
3553.25,0.064096125,0.99,0.06345516375,0.99,0.06345516375
3553.5,0.06409775,0.99,0.0634567725,0.99,0.0634567725
3553.75,0.064099375,0.99,0.06345838125,0.99,0.06345838125
3554,0.064101,0.99,0.06345999000000001,0.99,0.06345999000000001
3554.25,0.064102625,0.99,0.06346159875,0.99,0.06346159875
3554.5,0.06410425,0.99,0.06346320750000001,0.99,0.06346320750000001
3554.75,0.064105875,0.99,0.06346481625,0.99,0.06346481625
3555,0.0641075,0.99,0.06346642499999999,0.99,0.06346642499999999
3555.25,0.064109125,0.99,0.06346803375,0.99,0.06346803375
3555.5,0.06411075,0.99,0.06346964249999999,0.99,0.06346964249999999
3555.75,0.064112375,0.99,0.06347125125,0.99,0.06347125125
3556,0.064114,0.99,0.06347286,0.99,0.06347286
3556.25,0.064115625,0.99,0.06347446875,0.99,0.06347446875
3556.5,0.06411725,0.99,0.0634760775,0.99,0.0634760775
3556.75,0.064118875,0.99,0.06347768625,0.99,0.06347768625
3557,0.0641205,0.99,0.06347929499999999,0.99,0.06347929499999999
3557.25,0.064122125,0.99,0.06348090375,0.99,0.06348090375
3557.5,0.06412375000000001,0.99,0.0634825125,0.99,0.0634825125
3557.75,0.064125375,0.99,0.06348412125,0.99,0.06348412125
3558,0.064127,0.99,0.06348573,0.99,0.06348573
3558.25,0.064128625,0.99,0.06348733875,0.99,0.06348733875
3558.5,0.06413025,0.99,0.0634889475,0.99,0.0634889475
3558.75,0.064131875,0.99,0.06349055625000001,0.99,0.06349055625000001
3559,0.0641335,0.99,0.06349216499999999,0.99,0.06349216499999999
3559.25,0.064135125,0.99,0.06349377375,0.99,0.06349377375
3559.5,0.06413674999999999,0.99,0.06349538249999999,0.99,0.06349538249999999
3559.75,0.064138375,0.99,0.06349699125,0.99,0.06349699125
3560,0.06414,0.99,0.0634986,0.99,0.0634986
3560.25,0.06414162500000001,0.99,0.06350020875000001,0.99,0.06350020875000001
3560.5,0.06414325,0.99,0.0635018175,0.99,0.0635018175
3560.75,0.064144875,0.99,0.06350342625000001,0.99,0.06350342625000001
3561,0.0641465,0.99,0.063505035,0.99,0.063505035
3561.25,0.064148125,0.99,0.06350664375,0.99,0.06350664375
3561.5,0.06414975,0.99,0.0635082525,0.99,0.0635082525
3561.75,0.064151375,0.99,0.06350986125,0.99,0.06350986125
3562,0.064153,0.99,0.06351147,0.99,0.06351147
3562.25,0.06415462499999999,0.99,0.06351307875,0.99,0.06351307875
3562.5,0.06415625,0.99,0.0635146875,0.99,0.0635146875
3562.75,0.064157875,0.99,0.06351629625,0.99,0.06351629625
3563,0.0641595,0.99,0.063517905,0.99,0.063517905
3563.25,0.064161125,0.99,0.06351951374999999,0.99,0.06351951374999999
3563.5,0.06416275,0.99,0.0635211225,0.99,0.0635211225
3563.75,0.064164375,0.99,0.06352273124999999,0.99,0.06352273124999999
3564,0.064166,0.99,0.06352434,0.99,0.06352434
3564.25,0.064167625,0.99,0.06352594875,0.99,0.06352594875
3564.5,0.06416925,0.99,0.0635275575,0.99,0.0635275575
3564.75,0.064170875,0.99,0.06352916625,0.99,0.06352916625
3565,0.0641725,0.99,0.063530775,0.99,0.063530775
3565.25,0.064174125,0.99,0.06353238375,0.99,0.06353238375
3565.5,0.06417575,0.99,0.0635339925,0.99,0.0635339925
3565.75,0.064177375,0.99,0.06353560124999999,0.99,0.06353560124999999
3566,0.064179,0.99,0.06353721,0.99,0.06353721
3566.25,0.064180625,0.99,0.06353881875,0.99,0.06353881875
3566.5,0.06418225,0.99,0.0635404275,0.99,0.0635404275
3566.75,0.064183875,0.99,0.06354203625,0.99,0.06354203625
3567,0.0641855,0.99,0.06354364500000001,0.99,0.06354364500000001
3567.25,0.064187125,0.99,0.06354525375,0.99,0.06354525375
3567.5,0.06418875,0.99,0.0635468625,0.99,0.0635468625
3567.75,0.064190375,0.99,0.06354847124999999,0.99,0.06354847124999999
3568,0.064192,0.99,0.06355008,0.99,0.06355008
3568.25,0.064193625,0.99,0.06355168875,0.99,0.06355168875
3568.5,0.06419525,0.99,0.0635532975,0.99,0.0635532975
3568.75,0.064196875,0.99,0.06355490625,0.99,0.06355490625
3569,0.0641985,0.99,0.06355651500000001,0.99,0.06355651500000001
3569.25,0.064200125,0.99,0.06355812375,0.99,0.06355812375
3569.5,0.06420175,0.99,0.06355973250000001,0.99,0.06355973250000001
3569.75,0.06420337500000001,0.99,0.06356134125,0.99,0.06356134125
3570,0.064205,0.99,0.06356295,0.99,0.06356295
3570.25,0.064206625,0.99,0.06356455875,0.99,0.06356455875
3570.5,0.06420825,0.99,0.06356616749999999,0.99,0.06356616749999999
3570.75,0.064209875,0.99,0.06356777625,0.99,0.06356777625
3571,0.0642115,0.99,0.063569385,0.99,0.063569385
3571.25,0.064213125,0.99,0.06357099375,0.99,0.06357099375
3571.5,0.06421475,0.99,0.0635726025,0.99,0.0635726025
3571.75,0.064216375,0.99,0.06357421125000001,0.99,0.06357421125000001
3572,0.064218,0.99,0.06357581999999999,0.99,0.06357581999999999
3572.25,0.064219625,0.99,0.06357742875,0.99,0.06357742875
3572.5,0.06422125000000001,0.99,0.0635790375,0.99,0.0635790375
3572.75,0.064222875,0.99,0.06358064625,0.99,0.06358064625
3573,0.0642245,0.99,0.063582255,0.99,0.063582255
3573.25,0.064226125,0.99,0.06358386375,0.99,0.06358386375
3573.5,0.06422775,0.99,0.0635854725,0.99,0.0635854725
3573.75,0.064229375,0.99,0.06358708125000001,0.99,0.06358708125000001
3574,0.064231,0.99,0.06358868999999999,0.99,0.06358868999999999
3574.25,0.064232625,0.99,0.06359029875,0.99,0.06359029875
3574.5,0.06423424999999999,0.99,0.06359190749999999,0.99,0.06359190749999999
3574.75,0.064235875,0.99,0.06359351625,0.99,0.06359351625
3575,0.0642375,0.99,0.063595125,0.99,0.063595125
3575.25,0.06423912500000001,0.99,0.06359673375000001,0.99,0.06359673375000001
3575.5,0.06424075,0.99,0.0635983425,0.99,0.0635983425
3575.75,0.064242375,0.99,0.06359995125000001,0.99,0.06359995125000001
3576,0.064244,0.99,0.06360156,0.99,0.06360156
3576.25,0.064245625,0.99,0.06360316875,0.99,0.06360316875
3576.5,0.06424725,0.99,0.0636047775,0.99,0.0636047775
3576.75,0.064248875,0.99,0.06360638625,0.99,0.06360638625
3577,0.0642505,0.99,0.063607995,0.99,0.063607995
3577.25,0.064252125,0.99,0.06360960375,0.99,0.06360960375
3577.5,0.06425375,0.99,0.0636112125,0.99,0.0636112125
3577.75,0.064255375,0.99,0.06361282125,0.99,0.06361282125
3578,0.064257,0.99,0.06361443,0.99,0.06361443
3578.25,0.064258625,0.99,0.06361603874999999,0.99,0.06361603874999999
3578.5,0.06426025,0.99,0.0636176475,0.99,0.0636176475
3578.75,0.064261875,0.99,0.06361925624999999,0.99,0.06361925624999999
3579,0.0642635,0.99,0.063620865,0.99,0.063620865
3579.25,0.064265125,0.99,0.06362247375,0.99,0.06362247375
3579.5,0.06426675,0.99,0.0636240825,0.99,0.0636240825
3579.75,0.064268375,0.99,0.06362569125,0.99,0.06362569125
3580,0.06427,0.99,0.0636273,0.99,0.0636273
3580.25,0.064271625,0.99,0.06362890875,0.99,0.06362890875
3580.5,0.06427325,0.99,0.0636305175,0.99,0.0636305175
3580.75,0.064274875,0.99,0.06363212624999999,0.99,0.06363212624999999
3581,0.0642765,0.99,0.063633735,0.99,0.063633735
3581.25,0.064278125,0.99,0.06363534375,0.99,0.06363534375
3581.5,0.06427975,0.99,0.0636369525,0.99,0.0636369525
3581.75,0.064281375,0.99,0.06363856125,0.99,0.06363856125
3582,0.064283,0.99,0.06364017000000001,0.99,0.06364017000000001
3582.25,0.064284625,0.99,0.06364177875,0.99,0.06364177875
3582.5,0.06428625,0.99,0.06364338750000001,0.99,0.06364338750000001
3582.75,0.064287875,0.99,0.06364499624999999,0.99,0.06364499624999999
3583,0.0642895,0.99,0.063646605,0.99,0.063646605
3583.25,0.064291125,0.99,0.06364821375,0.99,0.06364821375
3583.5,0.06429275,0.99,0.0636498225,0.99,0.0636498225
3583.75,0.064294375,0.99,0.06365143125,0.99,0.06365143125
3584,0.064296,0.99,0.06365304000000001,0.99,0.06365304000000001
3584.25,0.064297625,0.99,0.06365464875,0.99,0.06365464875
3584.5,0.06429925,0.99,0.06365625750000001,0.99,0.06365625750000001
3584.75,0.06430087500000001,0.99,0.06365786625,0.99,0.06365786625
3585,0.0643025,0.99,0.063659475,0.99,0.063659475
3585.25,0.064304125,0.99,0.06366108375,0.99,0.06366108375
3585.5,0.06430575,0.99,0.06366269249999999,0.99,0.06366269249999999
3585.75,0.064307375,0.99,0.06366430125,0.99,0.06366430125
3586,0.064309,0.99,0.06366591,0.99,0.06366591
3586.25,0.064310625,0.99,0.06366751875,0.99,0.06366751875
3586.5,0.06431225,0.99,0.0636691275,0.99,0.0636691275
3586.75,0.06431387499999999,0.99,0.06367073625,0.99,0.06367073625
3587,0.0643155,0.99,0.06367234499999999,0.99,0.06367234499999999
3587.25,0.064317125,0.99,0.06367395375,0.99,0.06367395375
3587.5,0.06431875000000001,0.99,0.0636755625,0.99,0.0636755625
3587.75,0.064320375,0.99,0.06367717125,0.99,0.06367717125
3588,0.064322,0.99,0.06367878,0.99,0.06367878
3588.25,0.064323625,0.99,0.06368038875,0.99,0.06368038875
3588.5,0.06432525,0.99,0.0636819975,0.99,0.0636819975
3588.75,0.064326875,0.99,0.06368360625000001,0.99,0.06368360625000001
3589,0.0643285,0.99,0.06368521499999999,0.99,0.06368521499999999
3589.25,0.064330125,0.99,0.06368682375,0.99,0.06368682375
3589.5,0.06433175,0.99,0.06368843249999999,0.99,0.06368843249999999
3589.75,0.064333375,0.99,0.06369004125,0.99,0.06369004125
3590,0.064335,0.99,0.06369165,0.99,0.06369165
3590.25,0.064336625,0.99,0.06369325875,0.99,0.06369325875
3590.5,0.06433825,0.99,0.0636948675,0.99,0.0636948675
3590.75,0.064339875,0.99,0.06369647625000001,0.99,0.06369647625000001
3591,0.0643415,0.99,0.063698085,0.99,0.063698085
3591.25,0.064343125,0.99,0.06369969375,0.99,0.06369969375
3591.5,0.06434475,0.99,0.0637013025,0.99,0.0637013025
3591.75,0.064346375,0.99,0.06370291125,0.99,0.06370291125
3592,0.064348,0.99,0.06370452,0.99,0.06370452
3592.25,0.064349625,0.99,0.06370612875,0.99,0.06370612875
3592.5,0.06435125,0.99,0.0637077375,0.99,0.0637077375
3592.75,0.064352875,0.99,0.06370934625,0.99,0.06370934625
3593,0.0643545,0.99,0.063710955,0.99,0.063710955
3593.25,0.064356125,0.99,0.06371256375,0.99,0.06371256375
3593.5,0.06435775,0.99,0.0637141725,0.99,0.0637141725
3593.75,0.064359375,0.99,0.06371578124999999,0.99,0.06371578124999999
3594,0.064361,0.99,0.06371739,0.99,0.06371739
3594.25,0.064362625,0.99,0.06371899875,0.99,0.06371899875
3594.5,0.06436425,0.99,0.0637206075,0.99,0.0637206075
3594.75,0.064365875,0.99,0.06372221625,0.99,0.06372221625
3595,0.0643675,0.99,0.063723825,0.99,0.063723825
3595.25,0.064369125,0.99,0.06372543375,0.99,0.06372543375
3595.5,0.06437075,0.99,0.0637270425,0.99,0.0637270425
3595.75,0.064372375,0.99,0.06372865124999999,0.99,0.06372865124999999
3596,0.064374,0.99,0.06373026,0.99,0.06373026
3596.25,0.064375625,0.99,0.06373186875,0.99,0.06373186875
3596.5,0.06437725,0.99,0.0637334775,0.99,0.0637334775
3596.75,0.064378875,0.99,0.06373508625,0.99,0.06373508625
3597,0.06438050000000001,0.99,0.06373669500000001,0.99,0.06373669500000001
3597.25,0.064382125,0.99,0.06373830375,0.99,0.06373830375
3597.5,0.06438375,0.99,0.06373991250000001,0.99,0.06373991250000001
3597.75,0.064385375,0.99,0.06374152124999999,0.99,0.06374152124999999
3598,0.064387,0.99,0.06374313,0.99,0.06374313
3598.25,0.064388625,0.99,0.06374473875,0.99,0.06374473875
3598.5,0.06439025,0.99,0.0637463475,0.99,0.0637463475
3598.75,0.064391875,0.99,0.06374795625,0.99,0.06374795625
3599,0.0643935,0.99,0.06374956500000001,0.99,0.06374956500000001
3599.25,0.064395125,0.99,0.06375117375,0.99,0.06375117375
3599.5,0.06439675,0.99,0.06375278250000001,0.99,0.06375278250000001
3599.75,0.06439837500000001,0.99,0.06375439125,0.99,0.06375439125
3600,0.0644,0.99,0.063756,0.99,0.063756
3600.25,0.064401625,0.99,0.06375760875,0.99,0.06375760875
3600.5,0.06440325,0.99,0.06375921749999999,0.99,0.06375921749999999
3600.75,0.064404875,0.99,0.06376082625,0.99,0.06376082625
3601,0.0644065,0.99,0.063762435,0.99,0.063762435
3601.25,0.064408125,0.99,0.06376404375,0.99,0.06376404375
3601.5,0.06440975,0.99,0.0637656525,0.99,0.0637656525
3601.75,0.06441137499999999,0.99,0.06376726125,0.99,0.06376726125
3602,0.064413,0.99,0.06376886999999999,0.99,0.06376886999999999
3602.25,0.064414625,0.99,0.06377047875,0.99,0.06377047875
3602.5,0.06441625000000001,0.99,0.0637720875,0.99,0.0637720875
3602.75,0.064417875,0.99,0.06377369625,0.99,0.06377369625
3603,0.0644195,0.99,0.063775305,0.99,0.063775305
3603.25,0.064421125,0.99,0.06377691375,0.99,0.06377691375
3603.5,0.06442275,0.99,0.0637785225,0.99,0.0637785225
3603.75,0.064424375,0.99,0.06378013125000001,0.99,0.06378013125000001
3604,0.064426,0.99,0.06378174,0.99,0.06378174
3604.25,0.064427625,0.99,0.06378334875,0.99,0.06378334875
3604.5,0.06442925,0.99,0.06378495749999999,0.99,0.06378495749999999
3604.75,0.064430875,0.99,0.06378656625,0.99,0.06378656625
3605,0.0644325,0.99,0.063788175,0.99,0.063788175
3605.25,0.064434125,0.99,0.06378978375,0.99,0.06378978375
3605.5,0.06443575,0.99,0.0637913925,0.99,0.0637913925
3605.75,0.064437375,0.99,0.06379300125000001,0.99,0.06379300125000001
3606,0.064439,0.99,0.06379461,0.99,0.06379461
3606.25,0.064440625,0.99,0.06379621875,0.99,0.06379621875
3606.5,0.06444225,0.99,0.0637978275,0.99,0.0637978275
3606.75,0.064443875,0.99,0.06379943625,0.99,0.06379943625
3607,0.0644455,0.99,0.063801045,0.99,0.063801045
3607.25,0.064447125,0.99,0.06380265375,0.99,0.06380265375
3607.5,0.06444875,0.99,0.0638042625,0.99,0.0638042625
3607.75,0.064450375,0.99,0.06380587125,0.99,0.06380587125
3608,0.064452,0.99,0.06380748,0.99,0.06380748
3608.25,0.064453625,0.99,0.06380908875,0.99,0.06380908875
3608.5,0.06445525,0.99,0.0638106975,0.99,0.0638106975
3608.75,0.064456875,0.99,0.06381230624999999,0.99,0.06381230624999999
3609,0.0644585,0.99,0.063813915,0.99,0.063813915
3609.25,0.06446012500000001,0.99,0.06381552375,0.99,0.06381552375
3609.5,0.06446175,0.99,0.0638171325,0.99,0.0638171325
3609.75,0.064463375,0.99,0.06381874125,0.99,0.06381874125
3610,0.064465,0.99,0.06382035,0.99,0.06382035
3610.25,0.064466625,0.99,0.06382195875,0.99,0.06382195875
3610.5,0.06446825,0.99,0.0638235675,0.99,0.0638235675
3610.75,0.064469875,0.99,0.06382517624999999,0.99,0.06382517624999999
3611,0.0644715,0.99,0.063826785,0.99,0.063826785
3611.25,0.064473125,0.99,0.06382839375,0.99,0.06382839375
3611.5,0.06447475,0.99,0.0638300025,0.99,0.0638300025
3611.75,0.064476375,0.99,0.06383161125,0.99,0.06383161125
3612,0.06447800000000001,0.99,0.06383322000000001,0.99,0.06383322000000001
3612.25,0.064479625,0.99,0.06383482875,0.99,0.06383482875
3612.5,0.06448125,0.99,0.06383643750000001,0.99,0.06383643750000001
3612.75,0.064482875,0.99,0.06383804624999999,0.99,0.06383804624999999
3613,0.0644845,0.99,0.063839655,0.99,0.063839655
3613.25,0.064486125,0.99,0.06384126375,0.99,0.06384126375
3613.5,0.06448775,0.99,0.0638428725,0.99,0.0638428725
3613.75,0.064489375,0.99,0.06384448125,0.99,0.06384448125
3614,0.06449099999999999,0.99,0.06384609,0.99,0.06384609
3614.25,0.064492625,0.99,0.06384769875,0.99,0.06384769875
3614.5,0.06449425,0.99,0.06384930750000001,0.99,0.06384930750000001
3614.75,0.06449587500000001,0.99,0.06385091625,0.99,0.06385091625
3615,0.0644975,0.99,0.063852525,0.99,0.063852525
3615.25,0.064499125,0.99,0.06385413375,0.99,0.06385413375
3615.5,0.06450075,0.99,0.06385574249999999,0.99,0.06385574249999999
3615.75,0.064502375,0.99,0.06385735125,0.99,0.06385735125
3616,0.064504,0.99,0.06385896,0.99,0.06385896
3616.25,0.064505625,0.99,0.06386056875,0.99,0.06386056875
3616.5,0.06450725,0.99,0.0638621775,0.99,0.0638621775
3616.75,0.064508875,0.99,0.06386378625,0.99,0.06386378625
3617,0.0645105,0.99,0.06386539499999999,0.99,0.06386539499999999
3617.25,0.064512125,0.99,0.06386700375,0.99,0.06386700375
3617.5,0.06451375,0.99,0.06386861249999999,0.99,0.06386861249999999
3617.75,0.064515375,0.99,0.06387022125,0.99,0.06387022125
3618,0.064517,0.99,0.06387183,0.99,0.06387183
3618.25,0.064518625,0.99,0.06387343875,0.99,0.06387343875
3618.5,0.06452025,0.99,0.0638750475,0.99,0.0638750475
3618.75,0.064521875,0.99,0.06387665625000001,0.99,0.06387665625000001
3619,0.0645235,0.99,0.063878265,0.99,0.063878265
3619.25,0.064525125,0.99,0.06387987375,0.99,0.06387987375
3619.5,0.06452675,0.99,0.06388148249999999,0.99,0.06388148249999999
3619.75,0.064528375,0.99,0.06388309125,0.99,0.06388309125
3620,0.06453,0.99,0.0638847,0.99,0.0638847
3620.25,0.064531625,0.99,0.06388630875,0.99,0.06388630875
3620.5,0.06453325,0.99,0.0638879175,0.99,0.0638879175
3620.75,0.064534875,0.99,0.06388952625000001,0.99,0.06388952625000001
3621,0.0645365,0.99,0.063891135,0.99,0.063891135
3621.25,0.064538125,0.99,0.06389274375,0.99,0.06389274375
3621.5,0.06453975,0.99,0.0638943525,0.99,0.0638943525
3621.75,0.064541375,0.99,0.06389596125,0.99,0.06389596125
3622,0.064543,0.99,0.06389757,0.99,0.06389757
3622.25,0.064544625,0.99,0.06389917875,0.99,0.06389917875
3622.5,0.06454625,0.99,0.0639007875,0.99,0.0639007875
3622.75,0.064547875,0.99,0.06390239625000001,0.99,0.06390239625000001
3623,0.0645495,0.99,0.063904005,0.99,0.063904005
3623.25,0.064551125,0.99,0.06390561375,0.99,0.06390561375
3623.5,0.06455275,0.99,0.0639072225,0.99,0.0639072225
3623.75,0.064554375,0.99,0.06390883124999999,0.99,0.06390883124999999
3624,0.064556,0.99,0.06391044,0.99,0.06391044
3624.25,0.06455762500000001,0.99,0.06391204875,0.99,0.06391204875
3624.5,0.06455925,0.99,0.0639136575,0.99,0.0639136575
3624.75,0.064560875,0.99,0.06391526625,0.99,0.06391526625
3625,0.0645625,0.99,0.063916875,0.99,0.063916875
3625.25,0.064564125,0.99,0.06391848375,0.99,0.06391848375
3625.5,0.06456575,0.99,0.0639200925,0.99,0.0639200925
3625.75,0.064567375,0.99,0.06392170124999999,0.99,0.06392170124999999
3626,0.064569,0.99,0.06392331,0.99,0.06392331
3626.25,0.064570625,0.99,0.06392491875,0.99,0.06392491875
3626.5,0.06457225,0.99,0.0639265275,0.99,0.0639265275
3626.75,0.064573875,0.99,0.06392813625,0.99,0.06392813625
3627,0.06457550000000001,0.99,0.06392974500000001,0.99,0.06392974500000001
3627.25,0.064577125,0.99,0.06393135375,0.99,0.06393135375
3627.5,0.06457875,0.99,0.06393296250000001,0.99,0.06393296250000001
3627.75,0.064580375,0.99,0.06393457124999999,0.99,0.06393457124999999
3628,0.064582,0.99,0.06393618,0.99,0.06393618
3628.25,0.064583625,0.99,0.06393778875,0.99,0.06393778875
3628.5,0.06458525,0.99,0.0639393975,0.99,0.0639393975
3628.75,0.064586875,0.99,0.06394100625,0.99,0.06394100625
3629,0.0645885,0.99,0.063942615,0.99,0.063942615
3629.25,0.064590125,0.99,0.06394422375,0.99,0.06394422375
3629.5,0.06459175,0.99,0.06394583250000001,0.99,0.06394583250000001
3629.75,0.06459337500000001,0.99,0.06394744125000001,0.99,0.06394744125000001
3630,0.064595,0.99,0.06394905,0.99,0.06394905
3630.25,0.064596625,0.99,0.06395065875,0.99,0.06395065875
3630.5,0.06459825,0.99,0.06395226749999999,0.99,0.06395226749999999
3630.75,0.064599875,0.99,0.06395387625,0.99,0.06395387625
3631,0.0646015,0.99,0.063955485,0.99,0.063955485
3631.25,0.064603125,0.99,0.06395709375,0.99,0.06395709375
3631.5,0.06460475,0.99,0.0639587025,0.99,0.0639587025
3631.75,0.064606375,0.99,0.06396031125,0.99,0.06396031125
3632,0.064608,0.99,0.06396191999999999,0.99,0.06396191999999999
3632.25,0.064609625,0.99,0.06396352875,0.99,0.06396352875
3632.5,0.06461125,0.99,0.06396513749999999,0.99,0.06396513749999999
3632.75,0.064612875,0.99,0.06396674625,0.99,0.06396674625
3633,0.0646145,0.99,0.063968355,0.99,0.063968355
3633.25,0.064616125,0.99,0.06396996375,0.99,0.06396996375
3633.5,0.06461775,0.99,0.0639715725,0.99,0.0639715725
3633.75,0.064619375,0.99,0.06397318125000001,0.99,0.06397318125000001
3634,0.064621,0.99,0.06397479,0.99,0.06397479
3634.25,0.064622625,0.99,0.06397639875,0.99,0.06397639875
3634.5,0.06462425,0.99,0.06397800749999999,0.99,0.06397800749999999
3634.75,0.064625875,0.99,0.06397961625,0.99,0.06397961625
3635,0.0646275,0.99,0.063981225,0.99,0.063981225
3635.25,0.064629125,0.99,0.06398283375,0.99,0.06398283375
3635.5,0.06463075,0.99,0.0639844425,0.99,0.0639844425
3635.75,0.064632375,0.99,0.06398605125000001,0.99,0.06398605125000001
3636,0.064634,0.99,0.06398766,0.99,0.06398766
3636.25,0.064635625,0.99,0.06398926875,0.99,0.06398926875
3636.5,0.06463725000000001,0.99,0.0639908775,0.99,0.0639908775
3636.75,0.064638875,0.99,0.06399248625,0.99,0.06399248625
3637,0.0646405,0.99,0.063994095,0.99,0.063994095
3637.25,0.064642125,0.99,0.06399570375,0.99,0.06399570375
3637.5,0.06464375,0.99,0.0639973125,0.99,0.0639973125
3637.75,0.064645375,0.99,0.06399892125000001,0.99,0.06399892125000001
3638,0.064647,0.99,0.06400053,0.99,0.06400053
3638.25,0.064648625,0.99,0.06400213875,0.99,0.06400213875
3638.5,0.06465025,0.99,0.0640037475,0.99,0.0640037475
3638.75,0.064651875,0.99,0.06400535624999999,0.99,0.06400535624999999
3639,0.0646535,0.99,0.064006965,0.99,0.064006965
3639.25,0.06465512500000001,0.99,0.06400857375,0.99,0.06400857375
3639.5,0.06465675,0.99,0.0640101825,0.99,0.0640101825
3639.75,0.064658375,0.99,0.06401179125,0.99,0.06401179125
3640,0.06466,0.99,0.0640134,0.99,0.0640134
3640.25,0.064661625,0.99,0.06401500875,0.99,0.06401500875
3640.5,0.06466325,0.99,0.06401661750000001,0.99,0.06401661750000001
3640.75,0.064664875,0.99,0.06401822624999999,0.99,0.06401822624999999
3641,0.0646665,0.99,0.064019835,0.99,0.064019835
3641.25,0.06466812499999999,0.99,0.06402144374999999,0.99,0.06402144374999999
3641.5,0.06466975,0.99,0.0640230525,0.99,0.0640230525
3641.75,0.064671375,0.99,0.06402466125,0.99,0.06402466125
3642,0.06467300000000001,0.99,0.06402627000000001,0.99,0.06402627000000001
3642.25,0.064674625,0.99,0.06402787875,0.99,0.06402787875
3642.5,0.06467625,0.99,0.06402948750000001,0.99,0.06402948750000001
3642.75,0.064677875,0.99,0.06403109624999999,0.99,0.06403109624999999
3643,0.0646795,0.99,0.064032705,0.99,0.064032705
3643.25,0.064681125,0.99,0.06403431375,0.99,0.06403431375
3643.5,0.06468275,0.99,0.0640359225,0.99,0.0640359225
3643.75,0.064684375,0.99,0.06403753125,0.99,0.06403753125
3644,0.064686,0.99,0.06403914,0.99,0.06403914
3644.25,0.064687625,0.99,0.06404074875,0.99,0.06404074875
3644.5,0.06468925,0.99,0.06404235750000001,0.99,0.06404235750000001
3644.75,0.064690875,0.99,0.06404396625,0.99,0.06404396625
3645,0.0646925,0.99,0.064045575,0.99,0.064045575
3645.25,0.064694125,0.99,0.06404718375,0.99,0.06404718375
3645.5,0.06469575,0.99,0.06404879249999999,0.99,0.06404879249999999
3645.75,0.064697375,0.99,0.06405040125,0.99,0.06405040125
3646,0.064699,0.99,0.06405201,0.99,0.06405201
3646.25,0.064700625,0.99,0.06405361875,0.99,0.06405361875
3646.5,0.06470225,0.99,0.0640552275,0.99,0.0640552275
3646.75,0.064703875,0.99,0.06405683625,0.99,0.06405683625
3647,0.0647055,0.99,0.06405844499999999,0.99,0.06405844499999999
3647.25,0.064707125,0.99,0.06406005375,0.99,0.06406005375
3647.5,0.06470875,0.99,0.06406166249999999,0.99,0.06406166249999999
3647.75,0.064710375,0.99,0.06406327125,0.99,0.06406327125
3648,0.064712,0.99,0.06406488,0.99,0.06406488
3648.25,0.064713625,0.99,0.06406648875,0.99,0.06406648875
3648.5,0.06471525,0.99,0.0640680975,0.99,0.0640680975
3648.75,0.06471687500000001,0.99,0.06406970625000001,0.99,0.06406970625000001
3649,0.0647185,0.99,0.064071315,0.99,0.064071315
3649.25,0.064720125,0.99,0.06407292375,0.99,0.06407292375
3649.5,0.06472175,0.99,0.06407453249999999,0.99,0.06407453249999999
3649.75,0.064723375,0.99,0.06407614125,0.99,0.06407614125
3650,0.064725,0.99,0.06407775,0.99,0.06407775
3650.25,0.064726625,0.99,0.06407935875,0.99,0.06407935875
3650.5,0.06472825,0.99,0.0640809675,0.99,0.0640809675
3650.75,0.064729875,0.99,0.06408257625000001,0.99,0.06408257625000001
3651,0.0647315,0.99,0.064084185,0.99,0.064084185
3651.25,0.064733125,0.99,0.06408579375000001,0.99,0.06408579375000001
3651.5,0.06473475000000001,0.99,0.0640874025,0.99,0.0640874025
3651.75,0.064736375,0.99,0.06408901125,0.99,0.06408901125
3652,0.064738,0.99,0.06409062,0.99,0.06409062
3652.25,0.064739625,0.99,0.06409222875,0.99,0.06409222875
3652.5,0.06474125,0.99,0.0640938375,0.99,0.0640938375
3652.75,0.064742875,0.99,0.06409544625000001,0.99,0.06409544625000001
3653,0.0647445,0.99,0.064097055,0.99,0.064097055
3653.25,0.064746125,0.99,0.06409866375,0.99,0.06409866375
3653.5,0.06474775,0.99,0.0641002725,0.99,0.0641002725
3653.75,0.064749375,0.99,0.06410188124999999,0.99,0.06410188124999999
3654,0.064751,0.99,0.06410349,0.99,0.06410349
3654.25,0.06475262500000001,0.99,0.06410509875,0.99,0.06410509875
3654.5,0.06475425,0.99,0.0641067075,0.99,0.0641067075
3654.75,0.064755875,0.99,0.06410831625,0.99,0.06410831625
3655,0.0647575,0.99,0.064109925,0.99,0.064109925
3655.25,0.064759125,0.99,0.06411153375,0.99,0.06411153375
3655.5,0.06476075,0.99,0.06411314250000001,0.99,0.06411314250000001
3655.75,0.064762375,0.99,0.06411475124999999,0.99,0.06411475124999999
3656,0.064764,0.99,0.06411636,0.99,0.06411636
3656.25,0.064765625,0.99,0.06411796874999999,0.99,0.06411796874999999
3656.5,0.06476725,0.99,0.0641195775,0.99,0.0641195775
3656.75,0.064768875,0.99,0.06412118625,0.99,0.06412118625
3657,0.06477050000000001,0.99,0.06412279500000001,0.99,0.06412279500000001
3657.25,0.064772125,0.99,0.06412440375,0.99,0.06412440375
3657.5,0.06477375,0.99,0.06412601250000001,0.99,0.06412601250000001
3657.75,0.064775375,0.99,0.06412762124999999,0.99,0.06412762124999999
3658,0.064777,0.99,0.06412923,0.99,0.06412923
3658.25,0.064778625,0.99,0.06413083875,0.99,0.06413083875
3658.5,0.06478025,0.99,0.0641324475,0.99,0.0641324475
3658.75,0.064781875,0.99,0.06413405625,0.99,0.06413405625
3659,0.0647835,0.99,0.064135665,0.99,0.064135665
3659.25,0.064785125,0.99,0.06413727375,0.99,0.06413727375
3659.5,0.06478675,0.99,0.06413888250000001,0.99,0.06413888250000001
3659.75,0.064788375,0.99,0.06414049125,0.99,0.06414049125
3660,0.06479,0.99,0.0641421,0.99,0.0641421
3660.25,0.064791625,0.99,0.06414370875,0.99,0.06414370875
3660.5,0.06479325,0.99,0.0641453175,0.99,0.0641453175
3660.75,0.064794875,0.99,0.06414692625,0.99,0.06414692625
3661,0.0647965,0.99,0.064148535,0.99,0.064148535
3661.25,0.064798125,0.99,0.06415014375,0.99,0.06415014375
3661.5,0.06479975,0.99,0.0641517525,0.99,0.0641517525
3661.75,0.064801375,0.99,0.06415336125,0.99,0.06415336125
3662,0.064803,0.99,0.06415497,0.99,0.06415497
3662.25,0.064804625,0.99,0.06415657875,0.99,0.06415657875
3662.5,0.06480625,0.99,0.06415818749999999,0.99,0.06415818749999999
3662.75,0.064807875,0.99,0.06415979625,0.99,0.06415979625
3663,0.0648095,0.99,0.064161405,0.99,0.064161405
3663.25,0.064811125,0.99,0.06416301375,0.99,0.06416301375
3663.5,0.06481275,0.99,0.0641646225,0.99,0.0641646225
3663.75,0.06481437500000001,0.99,0.06416623125000001,0.99,0.06416623125000001
3664,0.064816,0.99,0.06416784,0.99,0.06416784
3664.25,0.064817625,0.99,0.06416944875,0.99,0.06416944875
3664.5,0.06481925,0.99,0.06417105749999999,0.99,0.06417105749999999
3664.75,0.064820875,0.99,0.06417266625,0.99,0.06417266625
3665,0.0648225,0.99,0.064174275,0.99,0.064174275
3665.25,0.064824125,0.99,0.06417588375,0.99,0.06417588375
3665.5,0.06482575,0.99,0.0641774925,0.99,0.0641774925
3665.75,0.064827375,0.99,0.06417910125000001,0.99,0.06417910125000001
3666,0.064829,0.99,0.06418071,0.99,0.06418071
3666.25,0.064830625,0.99,0.06418231875000001,0.99,0.06418231875000001
3666.5,0.06483225000000001,0.99,0.0641839275,0.99,0.0641839275
3666.75,0.064833875,0.99,0.06418553625,0.99,0.06418553625
3667,0.0648355,0.99,0.064187145,0.99,0.064187145
3667.25,0.064837125,0.99,0.06418875375,0.99,0.06418875375
3667.5,0.06483875,0.99,0.0641903625,0.99,0.0641903625
3667.75,0.064840375,0.99,0.06419197125000001,0.99,0.06419197125000001
3668,0.064842,0.99,0.06419358,0.99,0.06419358
3668.25,0.064843625,0.99,0.06419518875,0.99,0.06419518875
3668.5,0.06484525,0.99,0.06419679749999999,0.99,0.06419679749999999
3668.75,0.064846875,0.99,0.06419840624999999,0.99,0.06419840624999999
3669,0.0648485,0.99,0.064200015,0.99,0.064200015
3669.25,0.06485012500000001,0.99,0.06420162375,0.99,0.06420162375
3669.5,0.06485175,0.99,0.0642032325,0.99,0.0642032325
3669.75,0.064853375,0.99,0.06420484125,0.99,0.06420484125
3670,0.064855,0.99,0.06420645,0.99,0.06420645
3670.25,0.064856625,0.99,0.06420805875,0.99,0.06420805875
3670.5,0.06485825,0.99,0.06420966750000001,0.99,0.06420966750000001
3670.75,0.064859875,0.99,0.06421127624999999,0.99,0.06421127624999999
3671,0.0648615,0.99,0.064212885,0.99,0.064212885
3671.25,0.064863125,0.99,0.06421449374999999,0.99,0.06421449374999999
3671.5,0.06486475,0.99,0.0642161025,0.99,0.0642161025
3671.75,0.064866375,0.99,0.06421771125,0.99,0.06421771125
3672,0.064868,0.99,0.06421932,0.99,0.06421932
3672.25,0.064869625,0.99,0.06422092875,0.99,0.06422092875
3672.5,0.06487125,0.99,0.06422253750000001,0.99,0.06422253750000001
3672.75,0.064872875,0.99,0.06422414625,0.99,0.06422414625
3673,0.0648745,0.99,0.064225755,0.99,0.064225755
3673.25,0.064876125,0.99,0.06422736375,0.99,0.06422736375
3673.5,0.06487775,0.99,0.0642289725,0.99,0.0642289725
3673.75,0.064879375,0.99,0.06423058125,0.99,0.06423058125
3674,0.064881,0.99,0.06423219,0.99,0.06423219
3674.25,0.064882625,0.99,0.06423379875,0.99,0.06423379875
3674.5,0.06488425,0.99,0.06423540750000001,0.99,0.06423540750000001
3674.75,0.064885875,0.99,0.06423701625,0.99,0.06423701625
3675,0.0648875,0.99,0.064238625,0.99,0.064238625
3675.25,0.064889125,0.99,0.06424023375,0.99,0.06424023375
3675.5,0.06489075,0.99,0.0642418425,0.99,0.0642418425
3675.75,0.064892375,0.99,0.06424345125,0.99,0.06424345125
3676,0.06489400000000001,0.99,0.06424506,0.99,0.06424506
3676.25,0.064895625,0.99,0.06424666875,0.99,0.06424666875
3676.5,0.06489725,0.99,0.0642482775,0.99,0.0642482775
3676.75,0.064898875,0.99,0.06424988625,0.99,0.06424988625
3677,0.0649005,0.99,0.064251495,0.99,0.064251495
3677.25,0.064902125,0.99,0.06425310375,0.99,0.06425310375
3677.5,0.06490375,0.99,0.06425471249999999,0.99,0.06425471249999999
3677.75,0.064905375,0.99,0.06425632125,0.99,0.06425632125
3678,0.064907,0.99,0.06425793,0.99,0.06425793
3678.25,0.064908625,0.99,0.06425953875,0.99,0.06425953875
3678.5,0.06491025,0.99,0.0642611475,0.99,0.0642611475
3678.75,0.06491187500000001,0.99,0.06426275625000001,0.99,0.06426275625000001
3679,0.0649135,0.99,0.064264365,0.99,0.064264365
3679.25,0.064915125,0.99,0.06426597375,0.99,0.06426597375
3679.5,0.06491675,0.99,0.06426758249999999,0.99,0.06426758249999999
3679.75,0.064918375,0.99,0.06426919125,0.99,0.06426919125
3680,0.06492,0.99,0.0642708,0.99,0.0642708
3680.25,0.064921625,0.99,0.06427240875,0.99,0.06427240875
3680.5,0.06492325,0.99,0.0642740175,0.99,0.0642740175
3680.75,0.064924875,0.99,0.06427562625000001,0.99,0.06427562625000001
3681,0.0649265,0.99,0.064277235,0.99,0.064277235
3681.25,0.064928125,0.99,0.06427884375000001,0.99,0.06427884375000001
3681.5,0.06492975000000001,0.99,0.0642804525,0.99,0.0642804525
3681.75,0.064931375,0.99,0.06428206125,0.99,0.06428206125
3682,0.064933,0.99,0.06428367,0.99,0.06428367
3682.25,0.064934625,0.99,0.06428527875,0.99,0.06428527875
3682.5,0.06493625,0.99,0.0642868875,0.99,0.0642868875
3682.75,0.064937875,0.99,0.06428849625000001,0.99,0.06428849625000001
3683,0.0649395,0.99,0.064290105,0.99,0.064290105
3683.25,0.064941125,0.99,0.06429171375,0.99,0.06429171375
3683.5,0.06494275,0.99,0.0642933225,0.99,0.0642933225
3683.75,0.064944375,0.99,0.06429493124999999,0.99,0.06429493124999999
3684,0.064946,0.99,0.06429654,0.99,0.06429654
3684.25,0.06494762500000001,0.99,0.06429814875,0.99,0.06429814875
3684.5,0.06494925,0.99,0.0642997575,0.99,0.0642997575
3684.75,0.064950875,0.99,0.06430136625,0.99,0.06430136625
3685,0.0649525,0.99,0.064302975,0.99,0.064302975
3685.25,0.064954125,0.99,0.06430458375,0.99,0.06430458375
3685.5,0.06495575,0.99,0.06430619250000001,0.99,0.06430619250000001
3685.75,0.064957375,0.99,0.06430780124999999,0.99,0.06430780124999999
3686,0.064959,0.99,0.06430941,0.99,0.06430941
3686.25,0.064960625,0.99,0.06431101874999999,0.99,0.06431101874999999
3686.5,0.06496225,0.99,0.0643126275,0.99,0.0643126275
3686.75,0.064963875,0.99,0.06431423625,0.99,0.06431423625
3687,0.0649655,0.99,0.064315845,0.99,0.064315845
3687.25,0.064967125,0.99,0.06431745375,0.99,0.06431745375
3687.5,0.06496875,0.99,0.06431906250000001,0.99,0.06431906250000001
3687.75,0.064970375,0.99,0.06432067125,0.99,0.06432067125
3688,0.064972,0.99,0.06432228,0.99,0.06432228
3688.25,0.06497362500000001,0.99,0.06432388875,0.99,0.06432388875
3688.5,0.06497525,0.99,0.0643254975,0.99,0.0643254975
3688.75,0.064976875,0.99,0.06432710625,0.99,0.06432710625
3689,0.0649785,0.99,0.064328715,0.99,0.064328715
3689.25,0.064980125,0.99,0.06433032375,0.99,0.06433032375
3689.5,0.06498175,0.99,0.06433193250000001,0.99,0.06433193250000001
3689.75,0.064983375,0.99,0.06433354125,0.99,0.06433354125
3690,0.064985,0.99,0.06433515,0.99,0.06433515
3690.25,0.064986625,0.99,0.06433675875,0.99,0.06433675875
3690.5,0.06498825,0.99,0.0643383675,0.99,0.0643383675
3690.75,0.064989875,0.99,0.06433997625,0.99,0.06433997625
3691,0.06499150000000001,0.99,0.064341585,0.99,0.064341585
3691.25,0.064993125,0.99,0.06434319375,0.99,0.06434319375
3691.5,0.06499475,0.99,0.0643448025,0.99,0.0643448025
3691.75,0.064996375,0.99,0.06434641125,0.99,0.06434641125
3692,0.064998,0.99,0.06434802,0.99,0.06434802
3692.25,0.064999625,0.99,0.06434962875,0.99,0.06434962875
3692.5,0.06500125,0.99,0.06435123749999999,0.99,0.06435123749999999
3692.75,0.065002875,0.99,0.06435284625,0.99,0.06435284625
3693,0.0650045,0.99,0.064354455,0.99,0.064354455
3693.25,0.065006125,0.99,0.06435606375,0.99,0.06435606375
3693.5,0.06500775,0.99,0.0643576725,0.99,0.0643576725
3693.75,0.06500937500000001,0.99,0.06435928125000001,0.99,0.06435928125000001
3694,0.065011,0.99,0.06436089,0.99,0.06436089
3694.25,0.065012625,0.99,0.06436249875000001,0.99,0.06436249875000001
3694.5,0.06501425,0.99,0.06436410749999999,0.99,0.06436410749999999
3694.75,0.065015875,0.99,0.06436571625,0.99,0.06436571625
3695,0.0650175,0.99,0.064367325,0.99,0.064367325
3695.25,0.065019125,0.99,0.06436893375,0.99,0.06436893375
3695.5,0.06502075,0.99,0.0643705425,0.99,0.0643705425
3695.75,0.065022375,0.99,0.06437215125,0.99,0.06437215125
3696,0.065024,0.99,0.06437376,0.99,0.06437376
3696.25,0.065025625,0.99,0.06437536875000001,0.99,0.06437536875000001
3696.5,0.06502725000000001,0.99,0.0643769775,0.99,0.0643769775
3696.75,0.065028875,0.99,0.06437858625,0.99,0.06437858625
3697,0.0650305,0.99,0.064380195,0.99,0.064380195
3697.25,0.065032125,0.99,0.06438180375,0.99,0.06438180375
3697.5,0.06503375,0.99,0.0643834125,0.99,0.0643834125
3697.75,0.065035375,0.99,0.06438502125000001,0.99,0.06438502125000001
3698,0.065037,0.99,0.06438663,0.99,0.06438663
3698.25,0.065038625,0.99,0.06438823875000001,0.99,0.06438823875000001
3698.5,0.06504025,0.99,0.0643898475,0.99,0.0643898475
3698.75,0.065041875,0.99,0.06439145624999999,0.99,0.06439145624999999
3699,0.0650435,0.99,0.064393065,0.99,0.064393065
3699.25,0.065045125,0.99,0.06439467374999999,0.99,0.06439467374999999
3699.5,0.06504675,0.99,0.0643962825,0.99,0.0643962825
3699.75,0.065048375,0.99,0.06439789125,0.99,0.06439789125
3700,0.06505,0.99,0.0643995,0.99,0.0643995
3700.25,0.065051625,0.99,0.06440110875,0.99,0.06440110875
3700.5,0.06505325,0.99,0.06440271750000001,0.99,0.06440271750000001
3700.75,0.065054875,0.99,0.06440432624999999,0.99,0.06440432624999999
3701,0.0650565,0.99,0.064405935,0.99,0.064405935
3701.25,0.065058125,0.99,0.06440754374999999,0.99,0.06440754374999999
3701.5,0.06505975,0.99,0.0644091525,0.99,0.0644091525
3701.75,0.065061375,0.99,0.06441076125,0.99,0.06441076125
3702,0.065063,0.99,0.06441237,0.99,0.06441237
3702.25,0.065064625,0.99,0.06441397875,0.99,0.06441397875
3702.5,0.06506625,0.99,0.06441558750000001,0.99,0.06441558750000001
3702.75,0.065067875,0.99,0.06441719625,0.99,0.06441719625
3703,0.0650695,0.99,0.064418805,0.99,0.064418805
3703.25,0.06507112500000001,0.99,0.06442041375,0.99,0.06442041375
3703.5,0.06507275,0.99,0.0644220225,0.99,0.0644220225
3703.75,0.065074375,0.99,0.06442363125,0.99,0.06442363125
3704,0.065076,0.99,0.06442524,0.99,0.06442524
3704.25,0.065077625,0.99,0.06442684875,0.99,0.06442684875
3704.5,0.06507925,0.99,0.06442845750000001,0.99,0.06442845750000001
3704.75,0.065080875,0.99,0.06443006625,0.99,0.06443006625
3705,0.0650825,0.99,0.06443167500000001,0.99,0.06443167500000001
3705.25,0.065084125,0.99,0.06443328375,0.99,0.06443328375
3705.5,0.06508575,0.99,0.0644348925,0.99,0.0644348925
3705.75,0.065087375,0.99,0.06443650125,0.99,0.06443650125
3706,0.06508900000000001,0.99,0.06443811,0.99,0.06443811
3706.25,0.065090625,0.99,0.06443971875,0.99,0.06443971875
3706.5,0.06509225,0.99,0.0644413275,0.99,0.0644413275
3706.75,0.065093875,0.99,0.06444293625,0.99,0.06444293625
3707,0.0650955,0.99,0.064444545,0.99,0.064444545
3707.25,0.065097125,0.99,0.06444615375,0.99,0.06444615375
3707.5,0.06509875,0.99,0.06444776249999999,0.99,0.06444776249999999
3707.75,0.065100375,0.99,0.06444937125,0.99,0.06444937125
3708,0.06510200000000001,0.99,0.06445098,0.99,0.06445098
3708.25,0.065103625,0.99,0.06445258875,0.99,0.06445258875
3708.5,0.06510525,0.99,0.0644541975,0.99,0.0644541975
3708.75,0.06510687500000001,0.99,0.06445580625000001,0.99,0.06445580625000001
3709,0.0651085,0.99,0.064457415,0.99,0.064457415
3709.25,0.065110125,0.99,0.06445902375000001,0.99,0.06445902375000001
3709.5,0.06511175,0.99,0.06446063249999999,0.99,0.06446063249999999
3709.75,0.065113375,0.99,0.06446224125,0.99,0.06446224125
3710,0.065115,0.99,0.06446385,0.99,0.06446385
3710.25,0.065116625,0.99,0.06446545875,0.99,0.06446545875
3710.5,0.06511825,0.99,0.0644670675,0.99,0.0644670675
3710.75,0.065119875,0.99,0.06446867625,0.99,0.06446867625
3711,0.0651215,0.99,0.064470285,0.99,0.064470285
3711.25,0.065123125,0.99,0.06447189375000001,0.99,0.06447189375000001
3711.5,0.06512475000000001,0.99,0.0644735025,0.99,0.0644735025
3711.75,0.065126375,0.99,0.06447511125,0.99,0.06447511125
3712,0.065128,0.99,0.06447672,0.99,0.06447672
3712.25,0.065129625,0.99,0.06447832875,0.99,0.06447832875
3712.5,0.06513125,0.99,0.0644799375,0.99,0.0644799375
3712.75,0.065132875,0.99,0.06448154625000001,0.99,0.06448154625000001
3713,0.0651345,0.99,0.064483155,0.99,0.064483155
3713.25,0.065136125,0.99,0.06448476375000001,0.99,0.06448476375000001
3713.5,0.06513775,0.99,0.0644863725,0.99,0.0644863725
3713.75,0.065139375,0.99,0.06448798124999999,0.99,0.06448798124999999
3714,0.065141,0.99,0.06448959,0.99,0.06448959
3714.25,0.065142625,0.99,0.06449119874999999,0.99,0.06449119874999999
3714.5,0.06514425,0.99,0.0644928075,0.99,0.0644928075
3714.75,0.065145875,0.99,0.06449441625,0.99,0.06449441625
3715,0.0651475,0.99,0.064496025,0.99,0.064496025
3715.25,0.065149125,0.99,0.06449763375,0.99,0.06449763375
3715.5,0.06515075000000001,0.99,0.06449924250000001,0.99,0.06449924250000001
3715.75,0.065152375,0.99,0.06450085125,0.99,0.06450085125
3716,0.065154,0.99,0.06450246,0.99,0.06450246
3716.25,0.065155625,0.99,0.06450406874999999,0.99,0.06450406874999999
3716.5,0.06515725,0.99,0.0645056775,0.99,0.0645056775
3716.75,0.065158875,0.99,0.06450728625,0.99,0.06450728625
3717,0.0651605,0.99,0.064508895,0.99,0.064508895
3717.25,0.065162125,0.99,0.06451050375,0.99,0.06451050375
3717.5,0.06516375,0.99,0.06451211250000001,0.99,0.06451211250000001
3717.75,0.065165375,0.99,0.06451372125,0.99,0.06451372125
3718,0.065167,0.99,0.06451533,0.99,0.06451533
3718.25,0.06516862500000001,0.99,0.06451693875,0.99,0.06451693875
3718.5,0.06517025,0.99,0.0645185475,0.99,0.0645185475
3718.75,0.065171875,0.99,0.06452015625,0.99,0.06452015625
3719,0.0651735,0.99,0.064521765,0.99,0.064521765
3719.25,0.065175125,0.99,0.06452337375,0.99,0.06452337375
3719.5,0.06517675,0.99,0.06452498250000001,0.99,0.06452498250000001
3719.75,0.065178375,0.99,0.06452659125,0.99,0.06452659125
3720,0.06518,0.99,0.06452820000000001,0.99,0.06452820000000001
3720.25,0.065181625,0.99,0.06452980875,0.99,0.06452980875
3720.5,0.06518325,0.99,0.0645314175,0.99,0.0645314175
3720.75,0.065184875,0.99,0.06453302625,0.99,0.06453302625
3721,0.06518650000000001,0.99,0.064534635,0.99,0.064534635
3721.25,0.065188125,0.99,0.06453624375,0.99,0.06453624375
3721.5,0.06518975,0.99,0.0645378525,0.99,0.0645378525
3721.75,0.065191375,0.99,0.06453946125,0.99,0.06453946125
3722,0.065193,0.99,0.06454107,0.99,0.06454107
3722.25,0.065194625,0.99,0.06454267875,0.99,0.06454267875
3722.5,0.06519625,0.99,0.06454428749999999,0.99,0.06454428749999999
3722.75,0.065197875,0.99,0.06454589625,0.99,0.06454589625
3723,0.0651995,0.99,0.06454750499999999,0.99,0.06454750499999999
3723.25,0.065201125,0.99,0.06454911375,0.99,0.06454911375
3723.5,0.06520275,0.99,0.0645507225,0.99,0.0645507225
3723.75,0.06520437500000001,0.99,0.06455233125000001,0.99,0.06455233125000001
3724,0.065206,0.99,0.06455394,0.99,0.06455394
3724.25,0.065207625,0.99,0.06455554875000001,0.99,0.06455554875000001
3724.5,0.06520925,0.99,0.06455715749999999,0.99,0.06455715749999999
3724.75,0.065210875,0.99,0.06455876625,0.99,0.06455876625
3725,0.0652125,0.99,0.064560375,0.99,0.064560375
3725.25,0.065214125,0.99,0.06456198375,0.99,0.06456198375
3725.5,0.06521575,0.99,0.0645635925,0.99,0.0645635925
3725.75,0.065217375,0.99,0.06456520125,0.99,0.06456520125
3726,0.065219,0.99,0.06456681,0.99,0.06456681
3726.25,0.065220625,0.99,0.06456841875000001,0.99,0.06456841875000001
3726.5,0.06522225,0.99,0.0645700275,0.99,0.0645700275
3726.75,0.065223875,0.99,0.06457163625,0.99,0.06457163625
3727,0.0652255,0.99,0.064573245,0.99,0.064573245
3727.25,0.065227125,0.99,0.06457485375,0.99,0.06457485375
3727.5,0.06522875,0.99,0.0645764625,0.99,0.0645764625
3727.75,0.06523037500000001,0.99,0.06457807125000001,0.99,0.06457807125000001
3728,0.065232,0.99,0.06457968,0.99,0.06457968
3728.25,0.065233625,0.99,0.06458128875000001,0.99,0.06458128875000001
3728.5,0.06523525,0.99,0.0645828975,0.99,0.0645828975
3728.75,0.065236875,0.99,0.06458450624999999,0.99,0.06458450624999999
3729,0.0652385,0.99,0.064586115,0.99,0.064586115
3729.25,0.065240125,0.99,0.06458772374999999,0.99,0.06458772374999999
3729.5,0.06524175,0.99,0.0645893325,0.99,0.0645893325
3729.75,0.065243375,0.99,0.06459094125,0.99,0.06459094125
3730,0.065245,0.99,0.06459255,0.99,0.06459255
3730.25,0.065246625,0.99,0.06459415875,0.99,0.06459415875
3730.5,0.06524825000000001,0.99,0.06459576750000001,0.99,0.06459576750000001
3730.75,0.065249875,0.99,0.06459737625,0.99,0.06459737625
3731,0.0652515,0.99,0.064598985,0.99,0.064598985
3731.25,0.065253125,0.99,0.06460059374999999,0.99,0.06460059374999999
3731.5,0.06525475,0.99,0.0646022025,0.99,0.0646022025
3731.75,0.065256375,0.99,0.06460381125,0.99,0.06460381125
3732,0.065258,0.99,0.06460542,0.99,0.06460542
3732.25,0.065259625,0.99,0.06460702875,0.99,0.06460702875
3732.5,0.06526125,0.99,0.06460863750000001,0.99,0.06460863750000001
3732.75,0.065262875,0.99,0.06461024625,0.99,0.06461024625
3733,0.0652645,0.99,0.064611855,0.99,0.064611855
3733.25,0.06526612500000001,0.99,0.06461346375,0.99,0.06461346375
3733.5,0.06526775,0.99,0.0646150725,0.99,0.0646150725
3733.75,0.065269375,0.99,0.06461668125,0.99,0.06461668125
3734,0.065271,0.99,0.06461829,0.99,0.06461829
3734.25,0.065272625,0.99,0.06461989875,0.99,0.06461989875
3734.5,0.06527425,0.99,0.06462150750000001,0.99,0.06462150750000001
3734.75,0.065275875,0.99,0.06462311625,0.99,0.06462311625
3735,0.0652775,0.99,0.06462472500000001,0.99,0.06462472500000001
3735.25,0.06527912500000001,0.99,0.06462633375,0.99,0.06462633375
3735.5,0.06528075,0.99,0.0646279425,0.99,0.0646279425
3735.75,0.065282375,0.99,0.06462955125,0.99,0.06462955125
3736,0.06528400000000001,0.99,0.06463116,0.99,0.06463116
3736.25,0.065285625,0.99,0.06463276875,0.99,0.06463276875
3736.5,0.06528725,0.99,0.0646343775,0.99,0.0646343775
3736.75,0.065288875,0.99,0.06463598625,0.99,0.06463598625
3737,0.0652905,0.99,0.064637595,0.99,0.064637595
3737.25,0.065292125,0.99,0.06463920375,0.99,0.06463920375
3737.5,0.06529375,0.99,0.06464081249999999,0.99,0.06464081249999999
3737.75,0.065295375,0.99,0.06464242125,0.99,0.06464242125
3738,0.065297,0.99,0.06464402999999999,0.99,0.06464402999999999
3738.25,0.065298625,0.99,0.06464563875,0.99,0.06464563875
3738.5,0.06530025,0.99,0.0646472475,0.99,0.0646472475
3738.75,0.06530187500000001,0.99,0.06464885625000001,0.99,0.06464885625000001
3739,0.0653035,0.99,0.064650465,0.99,0.064650465
3739.25,0.065305125,0.99,0.06465207375000001,0.99,0.06465207375000001
3739.5,0.06530675,0.99,0.06465368249999999,0.99,0.06465368249999999
3739.75,0.065308375,0.99,0.06465529125,0.99,0.06465529125
3740,0.06531,0.99,0.0646569,0.99,0.0646569
3740.25,0.065311625,0.99,0.06465850875,0.99,0.06465850875
3740.5,0.06531325,0.99,0.0646601175,0.99,0.0646601175
3740.75,0.065314875,0.99,0.06466172625,0.99,0.06466172625
3741,0.0653165,0.99,0.064663335,0.99,0.064663335
3741.25,0.065318125,0.99,0.06466494375000001,0.99,0.06466494375000001
3741.5,0.06531975,0.99,0.0646665525,0.99,0.0646665525
3741.75,0.065321375,0.99,0.06466816125,0.99,0.06466816125
3742,0.065323,0.99,0.06466977,0.99,0.06466977
3742.25,0.065324625,0.99,0.06467137875,0.99,0.06467137875
3742.5,0.06532625,0.99,0.0646729875,0.99,0.0646729875
3742.75,0.06532787500000001,0.99,0.06467459625000001,0.99,0.06467459625000001
3743,0.0653295,0.99,0.064676205,0.99,0.064676205
3743.25,0.065331125,0.99,0.06467781375000001,0.99,0.06467781375000001
3743.5,0.06533275,0.99,0.0646794225,0.99,0.0646794225
3743.75,0.065334375,0.99,0.06468103124999999,0.99,0.06468103124999999
3744,0.065336,0.99,0.06468264,0.99,0.06468264
3744.25,0.065337625,0.99,0.06468424874999999,0.99,0.06468424874999999
3744.5,0.06533925,0.99,0.0646858575,0.99,0.0646858575
3744.75,0.065340875,0.99,0.06468746625,0.99,0.06468746625
3745,0.0653425,0.99,0.064689075,0.99,0.064689075
3745.25,0.065344125,0.99,0.06469068375,0.99,0.06469068375
3745.5,0.06534575000000001,0.99,0.06469229250000001,0.99,0.06469229250000001
3745.75,0.065347375,0.99,0.06469390125,0.99,0.06469390125
3746,0.065349,0.99,0.06469551,0.99,0.06469551
3746.25,0.065350625,0.99,0.06469711874999999,0.99,0.06469711874999999
3746.5,0.06535225,0.99,0.0646987275,0.99,0.0646987275
3746.75,0.065353875,0.99,0.06470033625,0.99,0.06470033625
3747,0.0653555,0.99,0.064701945,0.99,0.064701945
3747.25,0.065357125,0.99,0.06470355375,0.99,0.06470355375
3747.5,0.06535875000000001,0.99,0.06470516250000001,0.99,0.06470516250000001
3747.75,0.065360375,0.99,0.06470677125,0.99,0.06470677125
3748,0.065362,0.99,0.06470838,0.99,0.06470838
3748.25,0.06536362500000001,0.99,0.06470998875,0.99,0.06470998875
3748.5,0.06536525,0.99,0.0647115975,0.99,0.0647115975
3748.75,0.065366875,0.99,0.06471320625,0.99,0.06471320625
3749,0.0653685,0.99,0.064714815,0.99,0.064714815
3749.25,0.065370125,0.99,0.06471642375,0.99,0.06471642375
3749.5,0.06537175,0.99,0.06471803250000001,0.99,0.06471803250000001
3749.75,0.065373375,0.99,0.06471964125,0.99,0.06471964125
3750,0.065375,0.99,0.06472125000000001,0.99,0.06472125000000001
3750.25,0.065376625,0.99,0.06472285874999999,0.99,0.06472285874999999
3750.5,0.06537825,0.99,0.0647244675,0.99,0.0647244675
3750.75,0.065379875,0.99,0.06472607625,0.99,0.06472607625
3751,0.06538150000000001,0.99,0.06472768500000001,0.99,0.06472768500000001
3751.25,0.065383125,0.99,0.06472929375,0.99,0.06472929375
3751.5,0.06538475,0.99,0.0647309025,0.99,0.0647309025
3751.75,0.065386375,0.99,0.06473251125,0.99,0.06473251125
3752,0.065388,0.99,0.06473412,0.99,0.06473412
3752.25,0.065389625,0.99,0.06473572875000001,0.99,0.06473572875000001
3752.5,0.06539125,0.99,0.06473733749999999,0.99,0.06473733749999999
3752.75,0.065392875,0.99,0.06473894625,0.99,0.06473894625
3753,0.0653945,0.99,0.06474055499999999,0.99,0.06474055499999999
3753.25,0.065396125,0.99,0.06474216375,0.99,0.06474216375
3753.5,0.06539775,0.99,0.0647437725,0.99,0.0647437725
3753.75,0.065399375,0.99,0.06474538125,0.99,0.06474538125
3754,0.065401,0.99,0.06474699,0.99,0.06474699
3754.25,0.065402625,0.99,0.06474859875000001,0.99,0.06474859875000001
3754.5,0.06540425,0.99,0.06475020749999999,0.99,0.06475020749999999
3754.75,0.065405875,0.99,0.06475181625,0.99,0.06475181625
3755,0.06540750000000001,0.99,0.064753425,0.99,0.064753425
3755.25,0.065409125,0.99,0.06475503375,0.99,0.06475503375
3755.5,0.06541075,0.99,0.0647566425,0.99,0.0647566425
3755.75,0.065412375,0.99,0.06475825125,0.99,0.06475825125
3756,0.065414,0.99,0.06475986,0.99,0.06475986
3756.25,0.065415625,0.99,0.06476146875000001,0.99,0.06476146875000001
3756.5,0.06541725,0.99,0.0647630775,0.99,0.0647630775
3756.75,0.065418875,0.99,0.06476468625,0.99,0.06476468625
3757,0.0654205,0.99,0.064766295,0.99,0.064766295
3757.25,0.065422125,0.99,0.06476790375,0.99,0.06476790375
3757.5,0.06542375,0.99,0.0647695125,0.99,0.0647695125
3757.75,0.06542537500000001,0.99,0.06477112125000001,0.99,0.06477112125000001
3758,0.065427,0.99,0.06477273,0.99,0.06477273
3758.25,0.065428625,0.99,0.06477433875000001,0.99,0.06477433875000001
3758.5,0.06543025,0.99,0.0647759475,0.99,0.0647759475
3758.75,0.065431875,0.99,0.06477755624999999,0.99,0.06477755624999999
3759,0.0654335,0.99,0.064779165,0.99,0.064779165
3759.25,0.065435125,0.99,0.06478077374999999,0.99,0.06478077374999999
3759.5,0.06543675,0.99,0.0647823825,0.99,0.0647823825
3759.75,0.06543837500000001,0.99,0.06478399125,0.99,0.06478399125
3760,0.06544,0.99,0.0647856,0.99,0.0647856
3760.25,0.065441625,0.99,0.06478720875,0.99,0.06478720875
3760.5,0.06544325000000001,0.99,0.06478881750000001,0.99,0.06478881750000001
3760.75,0.065444875,0.99,0.06479042625,0.99,0.06479042625
3761,0.0654465,0.99,0.064792035,0.99,0.064792035
3761.25,0.065448125,0.99,0.06479364374999999,0.99,0.06479364374999999
3761.5,0.06544975,0.99,0.0647952525,0.99,0.0647952525
3761.75,0.065451375,0.99,0.06479686125,0.99,0.06479686125
3762,0.065453,0.99,0.06479847,0.99,0.06479847
3762.25,0.065454625,0.99,0.06480007875,0.99,0.06480007875
3762.5,0.06545625,0.99,0.0648016875,0.99,0.0648016875
3762.75,0.065457875,0.99,0.06480329625,0.99,0.06480329625
3763,0.0654595,0.99,0.06480490500000001,0.99,0.06480490500000001
3763.25,0.06546112500000001,0.99,0.06480651375,0.99,0.06480651375
3763.5,0.06546275,0.99,0.0648081225,0.99,0.0648081225
3763.75,0.065464375,0.99,0.06480973125,0.99,0.06480973125
3764,0.065466,0.99,0.06481134,0.99,0.06481134
3764.25,0.065467625,0.99,0.06481294875,0.99,0.06481294875
3764.5,0.06546925,0.99,0.06481455750000001,0.99,0.06481455750000001
3764.75,0.065470875,0.99,0.06481616625,0.99,0.06481616625
3765,0.0654725,0.99,0.06481777500000001,0.99,0.06481777500000001
3765.25,0.065474125,0.99,0.06481938374999999,0.99,0.06481938374999999
3765.5,0.06547575,0.99,0.0648209925,0.99,0.0648209925
3765.75,0.065477375,0.99,0.06482260125,0.99,0.06482260125
3766,0.06547900000000001,0.99,0.06482421000000001,0.99,0.06482421000000001
3766.25,0.065480625,0.99,0.06482581875,0.99,0.06482581875
3766.5,0.06548225,0.99,0.0648274275,0.99,0.0648274275
3766.75,0.065483875,0.99,0.06482903625,0.99,0.06482903625
3767,0.0654855,0.99,0.064830645,0.99,0.064830645
3767.25,0.06548712500000001,0.99,0.06483225375000001,0.99,0.06483225375000001
3767.5,0.06548875,0.99,0.06483386249999999,0.99,0.06483386249999999
3767.75,0.065490375,0.99,0.06483547125,0.99,0.06483547125
3768,0.065492,0.99,0.06483707999999999,0.99,0.06483707999999999
3768.25,0.065493625,0.99,0.06483868875,0.99,0.06483868875
3768.5,0.06549525,0.99,0.0648402975,0.99,0.0648402975
3768.75,0.065496875,0.99,0.06484190625,0.99,0.06484190625
3769,0.0654985,0.99,0.064843515,0.99,0.064843515
3769.25,0.065500125,0.99,0.06484512375000001,0.99,0.06484512375000001
3769.5,0.06550175,0.99,0.06484673249999999,0.99,0.06484673249999999
3769.75,0.065503375,0.99,0.06484834125,0.99,0.06484834125
3770,0.06550500000000001,0.99,0.06484995,0.99,0.06484995
3770.25,0.065506625,0.99,0.06485155875,0.99,0.06485155875
3770.5,0.06550825,0.99,0.0648531675,0.99,0.0648531675
3770.75,0.065509875,0.99,0.06485477625,0.99,0.06485477625
3771,0.0655115,0.99,0.064856385,0.99,0.064856385
3771.25,0.065513125,0.99,0.06485799375000001,0.99,0.06485799375000001
3771.5,0.06551475,0.99,0.0648596025,0.99,0.0648596025
3771.75,0.065516375,0.99,0.06486121125,0.99,0.06486121125
3772,0.06551799999999999,0.99,0.06486281999999999,0.99,0.06486281999999999
3772.25,0.065519625,0.99,0.06486442875,0.99,0.06486442875
3772.5,0.06552125,0.99,0.0648660375,0.99,0.0648660375
3772.75,0.06552287500000001,0.99,0.06486764625000001,0.99,0.06486764625000001
3773,0.0655245,0.99,0.064869255,0.99,0.064869255
3773.25,0.065526125,0.99,0.06487086375000001,0.99,0.06487086375000001
3773.5,0.06552775,0.99,0.0648724725,0.99,0.0648724725
3773.75,0.065529375,0.99,0.06487408125,0.99,0.06487408125
3774,0.065531,0.99,0.06487569,0.99,0.06487569
3774.25,0.065532625,0.99,0.06487729874999999,0.99,0.06487729874999999
3774.5,0.06553425,0.99,0.0648789075,0.99,0.0648789075
3774.75,0.065535875,0.99,0.06488051624999999,0.99,0.06488051624999999
3775,0.0655375,0.99,0.064882125,0.99,0.064882125
3775.25,0.065539125,0.99,0.06488373375,0.99,0.06488373375
3775.5,0.06554075000000001,0.99,0.06488534250000001,0.99,0.06488534250000001
3775.75,0.065542375,0.99,0.06488695125,0.99,0.06488695125
3776,0.065544,0.99,0.06488856,0.99,0.06488856
3776.25,0.065545625,0.99,0.06489016874999999,0.99,0.06489016874999999
3776.5,0.06554725,0.99,0.0648917775,0.99,0.0648917775
3776.75,0.065548875,0.99,0.06489338625,0.99,0.06489338625
3777,0.0655505,0.99,0.064894995,0.99,0.064894995
3777.25,0.065552125,0.99,0.06489660375,0.99,0.06489660375
3777.5,0.06555375,0.99,0.0648982125,0.99,0.0648982125
3777.75,0.065555375,0.99,0.06489982125,0.99,0.06489982125
3778,0.065557,0.99,0.06490143000000001,0.99,0.06490143000000001
3778.25,0.06555862500000001,0.99,0.06490303875,0.99,0.06490303875
3778.5,0.06556025,0.99,0.0649046475,0.99,0.0649046475
3778.75,0.065561875,0.99,0.06490625625,0.99,0.06490625625
3779,0.0655635,0.99,0.064907865,0.99,0.064907865
3779.25,0.065565125,0.99,0.06490947375,0.99,0.06490947375
3779.5,0.06556675000000001,0.99,0.06491108250000001,0.99,0.06491108250000001
3779.75,0.065568375,0.99,0.06491269125,0.99,0.06491269125
3780,0.06557,0.99,0.06491430000000001,0.99,0.06491430000000001
3780.25,0.065571625,0.99,0.06491590874999999,0.99,0.06491590874999999
3780.5,0.06557325,0.99,0.0649175175,0.99,0.0649175175
3780.75,0.065574875,0.99,0.06491912625,0.99,0.06491912625
3781,0.0655765,0.99,0.064920735,0.99,0.064920735
3781.25,0.065578125,0.99,0.06492234375,0.99,0.06492234375
3781.5,0.06557974999999999,0.99,0.06492395249999999,0.99,0.06492395249999999
3781.75,0.065581375,0.99,0.06492556125,0.99,0.06492556125
3782,0.065583,0.99,0.06492717,0.99,0.06492717
3782.25,0.06558462500000001,0.99,0.06492877875000001,0.99,0.06492877875000001
3782.5,0.06558625,0.99,0.06493038749999999,0.99,0.06493038749999999
3782.75,0.065587875,0.99,0.06493199625,0.99,0.06493199625
3783,0.0655895,0.99,0.06493360499999999,0.99,0.06493360499999999
3783.25,0.065591125,0.99,0.06493521375,0.99,0.06493521375
3783.5,0.06559275,0.99,0.0649368225,0.99,0.0649368225
3783.75,0.065594375,0.99,0.06493843125,0.99,0.06493843125
3784,0.065596,0.99,0.06494004,0.99,0.06494004
3784.25,0.06559762499999999,0.99,0.06494164875,0.99,0.06494164875
3784.5,0.06559925,0.99,0.0649432575,0.99,0.0649432575
3784.75,0.065600875,0.99,0.06494486625,0.99,0.06494486625
3785,0.06560250000000001,0.99,0.064946475,0.99,0.064946475
3785.25,0.065604125,0.99,0.06494808375,0.99,0.06494808375
3785.5,0.06560575,0.99,0.0649496925,0.99,0.0649496925
3785.75,0.065607375,0.99,0.06495130125,0.99,0.06495130125
3786,0.065609,0.99,0.06495291,0.99,0.06495291
3786.25,0.065610625,0.99,0.06495451875000001,0.99,0.06495451875000001
3786.5,0.06561225,0.99,0.0649561275,0.99,0.0649561275
3786.75,0.065613875,0.99,0.06495773625,0.99,0.06495773625
3787,0.0656155,0.99,0.06495934499999999,0.99,0.06495934499999999
3787.25,0.065617125,0.99,0.06496095375,0.99,0.06496095375
3787.5,0.06561875,0.99,0.0649625625,0.99,0.0649625625
3787.75,0.06562037500000001,0.99,0.06496417125000001,0.99,0.06496417125000001
3788,0.065622,0.99,0.06496578,0.99,0.06496578
3788.25,0.065623625,0.99,0.06496738875000001,0.99,0.06496738875000001
3788.5,0.06562525,0.99,0.0649689975,0.99,0.0649689975
3788.75,0.065626875,0.99,0.06497060625000001,0.99,0.06497060625000001
3789,0.0656285,0.99,0.064972215,0.99,0.064972215
3789.25,0.065630125,0.99,0.06497382374999999,0.99,0.06497382374999999
3789.5,0.06563175,0.99,0.0649754325,0.99,0.0649754325
3789.75,0.065633375,0.99,0.06497704124999999,0.99,0.06497704124999999
3790,0.065635,0.99,0.06497865,0.99,0.06497865
3790.25,0.065636625,0.99,0.06498025875,0.99,0.06498025875
3790.5,0.06563825000000001,0.99,0.06498186750000001,0.99,0.06498186750000001
3790.75,0.065639875,0.99,0.06498347625,0.99,0.06498347625
3791,0.0656415,0.99,0.064985085,0.99,0.064985085
3791.25,0.065643125,0.99,0.06498669374999999,0.99,0.06498669374999999
3791.5,0.06564475,0.99,0.0649883025,0.99,0.0649883025
3791.75,0.065646375,0.99,0.06498991125,0.99,0.06498991125
3792,0.065648,0.99,0.06499152,0.99,0.06499152
3792.25,0.065649625,0.99,0.06499312875,0.99,0.06499312875
3792.5,0.06565125,0.99,0.0649947375,0.99,0.0649947375
3792.75,0.065652875,0.99,0.06499634625,0.99,0.06499634625
3793,0.0656545,0.99,0.06499795500000001,0.99,0.06499795500000001
3793.25,0.06565612500000001,0.99,0.06499956375,0.99,0.06499956375
3793.5,0.06565775,0.99,0.0650011725,0.99,0.0650011725
3793.75,0.06565937499999999,0.99,0.06500278124999999,0.99,0.06500278124999999
3794,0.065661,0.99,0.06500439,0.99,0.06500439
3794.25,0.065662625,0.99,0.06500599875,0.99,0.06500599875
3794.5,0.06566425000000001,0.99,0.06500760750000001,0.99,0.06500760750000001
3794.75,0.065665875,0.99,0.06500921625,0.99,0.06500921625
3795,0.0656675,0.99,0.06501082500000001,0.99,0.06501082500000001
3795.25,0.065669125,0.99,0.06501243375,0.99,0.06501243375
3795.5,0.06567075,0.99,0.0650140425,0.99,0.0650140425
3795.75,0.065672375,0.99,0.06501565125,0.99,0.06501565125
3796,0.065674,0.99,0.06501726,0.99,0.06501726
3796.25,0.065675625,0.99,0.06501886875,0.99,0.06501886875
3796.5,0.06567724999999999,0.99,0.06502047749999999,0.99,0.06502047749999999
3796.75,0.065678875,0.99,0.06502208625,0.99,0.06502208625
3797,0.0656805,0.99,0.065023695,0.99,0.065023695
3797.25,0.06568212500000001,0.99,0.06502530375000001,0.99,0.06502530375000001
3797.5,0.06568375,0.99,0.06502691249999999,0.99,0.06502691249999999
3797.75,0.065685375,0.99,0.06502852125,0.99,0.06502852125
3798,0.065687,0.99,0.06503012999999999,0.99,0.06503012999999999
3798.25,0.065688625,0.99,0.06503173875,0.99,0.06503173875
3798.5,0.06569025,0.99,0.0650333475,0.99,0.0650333475
3798.75,0.065691875,0.99,0.06503495625,0.99,0.06503495625
3799,0.0656935,0.99,0.065036565,0.99,0.065036565
3799.25,0.065695125,0.99,0.06503817375,0.99,0.06503817375
3799.5,0.06569675,0.99,0.0650397825,0.99,0.0650397825
3799.75,0.065698375,0.99,0.06504139125,0.99,0.06504139125
3800,0.06570000000000001,0.99,0.065043,0.99,0.065043
3800.25,0.065701625,0.99,0.06504460875,0.99,0.06504460875
3800.5,0.06570325,0.99,0.0650462175,0.99,0.0650462175
3800.75,0.065704875,0.99,0.06504782625,0.99,0.06504782625
3801,0.0657065,0.99,0.065049435,0.99,0.065049435
3801.25,0.065708125,0.99,0.06505104375000001,0.99,0.06505104375000001
3801.5,0.06570975,0.99,0.0650526525,0.99,0.0650526525
3801.75,0.065711375,0.99,0.06505426125,0.99,0.06505426125
3802,0.065713,0.99,0.06505586999999999,0.99,0.06505586999999999
3802.25,0.065714625,0.99,0.06505747875,0.99,0.06505747875
3802.5,0.06571625,0.99,0.0650590875,0.99,0.0650590875
3802.75,0.06571787500000001,0.99,0.06506069625000001,0.99,0.06506069625000001
3803,0.0657195,0.99,0.065062305,0.99,0.065062305
3803.25,0.06572112499999999,0.99,0.06506391375,0.99,0.06506391375
3803.5,0.06572275,0.99,0.0650655225,0.99,0.0650655225
3803.75,0.065724375,0.99,0.06506713125000001,0.99,0.06506713125000001
3804,0.065726,0.99,0.06506874,0.99,0.06506874
3804.25,0.065727625,0.99,0.06507034874999999,0.99,0.06507034874999999
3804.5,0.06572925,0.99,0.0650719575,0.99,0.0650719575
3804.75,0.065730875,0.99,0.06507356624999999,0.99,0.06507356624999999
3805,0.0657325,0.99,0.065075175,0.99,0.065075175
3805.25,0.065734125,0.99,0.06507678375,0.99,0.06507678375
3805.5,0.06573575000000001,0.99,0.06507839250000001,0.99,0.06507839250000001
3805.75,0.065737375,0.99,0.06508000125,0.99,0.06508000125
3806,0.06573899999999999,0.99,0.06508161,0.99,0.06508161
3806.25,0.065740625,0.99,0.06508321874999999,0.99,0.06508321874999999
3806.5,0.06574225,0.99,0.0650848275,0.99,0.0650848275
3806.75,0.06574387500000001,0.99,0.06508643625,0.99,0.06508643625
3807,0.0657455,0.99,0.065088045,0.99,0.065088045
3807.25,0.065747125,0.99,0.06508965375,0.99,0.06508965375
3807.5,0.06574875,0.99,0.0650912625,0.99,0.0650912625
3807.75,0.065750375,0.99,0.06509287125,0.99,0.06509287125
3808,0.065752,0.99,0.06509448000000001,0.99,0.06509448000000001
3808.25,0.065753625,0.99,0.06509608874999999,0.99,0.06509608874999999
3808.5,0.06575525,0.99,0.0650976975,0.99,0.0650976975
3808.75,0.06575687499999999,0.99,0.06509930624999999,0.99,0.06509930624999999
3809,0.0657585,0.99,0.065100915,0.99,0.065100915
3809.25,0.065760125,0.99,0.06510252375,0.99,0.06510252375
3809.5,0.06576175000000001,0.99,0.06510413250000001,0.99,0.06510413250000001
3809.75,0.065763375,0.99,0.06510574125,0.99,0.06510574125
3810,0.065765,0.99,0.06510735000000001,0.99,0.06510735000000001
3810.25,0.065766625,0.99,0.06510895875,0.99,0.06510895875
3810.5,0.06576825,0.99,0.0651105675,0.99,0.0651105675
3810.75,0.065769875,0.99,0.06511217625,0.99,0.06511217625
3811,0.0657715,0.99,0.065113785,0.99,0.065113785
3811.25,0.065773125,0.99,0.06511539375,0.99,0.06511539375
3811.5,0.06577474999999999,0.99,0.06511700249999999,0.99,0.06511700249999999
3811.75,0.065776375,0.99,0.06511861125,0.99,0.06511861125
3812,0.065778,0.99,0.06512022,0.99,0.06512022
3812.25,0.06577962500000001,0.99,0.06512182875000001,0.99,0.06512182875000001
3812.5,0.06578125,0.99,0.06512343749999999,0.99,0.06512343749999999
3812.75,0.06578287499999999,0.99,0.06512504624999998,0.99,0.06512504624999998
3813,0.0657845,0.99,0.06512665499999999,0.99,0.06512665499999999
3813.25,0.065786125,0.99,0.06512826375,0.99,0.06512826375
3813.5,0.06578775,0.99,0.0651298725,0.99,0.0651298725
3813.75,0.065789375,0.99,0.06513148125,0.99,0.06513148125
3814,0.065791,0.99,0.06513309,0.99,0.06513309
3814.25,0.065792625,0.99,0.06513469875,0.99,0.06513469875
3814.5,0.06579425,0.99,0.0651363075,0.99,0.0651363075
3814.75,0.065795875,0.99,0.06513791625,0.99,0.06513791625
3815,0.06579750000000001,0.99,0.065139525,0.99,0.065139525
3815.25,0.065799125,0.99,0.06514113375,0.99,0.06514113375
3815.5,0.06580074999999999,0.99,0.06514274249999999,0.99,0.06514274249999999
3815.75,0.065802375,0.99,0.06514435125,0.99,0.06514435125
3816,0.065804,0.99,0.06514596,0.99,0.06514596
3816.25,0.065805625,0.99,0.06514756875000001,0.99,0.06514756875000001
3816.5,0.06580725,0.99,0.0651491775,0.99,0.0651491775
3816.75,0.065808875,0.99,0.06515078625000001,0.99,0.06515078625000001
3817,0.0658105,0.99,0.06515239499999999,0.99,0.06515239499999999
3817.25,0.065812125,0.99,0.06515400375,0.99,0.06515400375
3817.5,0.06581375,0.99,0.0651556125,0.99,0.0651556125
3817.75,0.06581537500000001,0.99,0.06515722125000001,0.99,0.06515722125000001
3818,0.065817,0.99,0.06515883,0.99,0.06515883
3818.25,0.06581862499999999,0.99,0.06516043875,0.99,0.06516043875
3818.5,0.06582025,0.99,0.0651620475,0.99,0.0651620475
3818.75,0.065821875,0.99,0.06516365625000001,0.99,0.06516365625000001
3819,0.06582350000000001,0.99,0.065165265,0.99,0.065165265
3819.25,0.065825125,0.99,0.06516687374999999,0.99,0.06516687374999999
3819.5,0.06582675,0.99,0.0651684825,0.99,0.0651684825
3819.75,0.065828375,0.99,0.06517009124999999,0.99,0.06517009124999999
3820,0.06583,0.99,0.0651717,0.99,0.0651717
3820.25,0.065831625,0.99,0.06517330875,0.99,0.06517330875
3820.5,0.06583325000000001,0.99,0.06517491750000001,0.99,0.06517491750000001
3820.75,0.065834875,0.99,0.06517652625,0.99,0.06517652625
3821,0.06583649999999999,0.99,0.065178135,0.99,0.065178135
3821.25,0.065838125,0.99,0.06517974374999999,0.99,0.06517974374999999
3821.5,0.06583975,0.99,0.0651813525,0.99,0.0651813525
3821.75,0.06584137500000001,0.99,0.06518296125,0.99,0.06518296125
3822,0.065843,0.99,0.06518457,0.99,0.06518457
3822.25,0.065844625,0.99,0.06518617875,0.99,0.06518617875
3822.5,0.06584625,0.99,0.0651877875,0.99,0.0651877875
3822.75,0.065847875,0.99,0.06518939625,0.99,0.06518939625
3823,0.0658495,0.99,0.06519100500000001,0.99,0.06519100500000001
3823.25,0.065851125,0.99,0.06519261374999999,0.99,0.06519261374999999
3823.5,0.06585275,0.99,0.0651942225,0.99,0.0651942225
3823.75,0.06585437499999999,0.99,0.06519583124999999,0.99,0.06519583124999999
3824,0.065856,0.99,0.06519744,0.99,0.06519744
3824.25,0.065857625,0.99,0.06519904875,0.99,0.06519904875
3824.5,0.06585925000000001,0.99,0.06520065750000001,0.99,0.06520065750000001
3824.75,0.065860875,0.99,0.06520226625,0.99,0.06520226625
3825,0.06586249999999999,0.99,0.065203875,0.99,0.065203875
3825.25,0.065864125,0.99,0.06520548375,0.99,0.06520548375
3825.5,0.06586575,0.99,0.0652070925,0.99,0.0652070925
3825.75,0.065867375,0.99,0.06520870125,0.99,0.06520870125
3826,0.065869,0.99,0.06521031,0.99,0.06521031
3826.25,0.065870625,0.99,0.06521191875,0.99,0.06521191875
3826.5,0.06587225,0.99,0.0652135275,0.99,0.0652135275
3826.75,0.065873875,0.99,0.06521513625,0.99,0.06521513625
3827,0.0658755,0.99,0.065216745,0.99,0.065216745
3827.25,0.06587712500000001,0.99,0.06521835375000001,0.99,0.06521835375000001
3827.5,0.06587875,0.99,0.0652199625,0.99,0.0652199625
3827.75,0.06588037499999999,0.99,0.06522157124999999,0.99,0.06522157124999999
3828,0.065882,0.99,0.06522317999999999,0.99,0.06522317999999999
3828.25,0.065883625,0.99,0.06522478875,0.99,0.06522478875
3828.5,0.06588525,0.99,0.0652263975,0.99,0.0652263975
3828.75,0.065886875,0.99,0.06522800625,0.99,0.06522800625
3829,0.0658885,0.99,0.065229615,0.99,0.065229615
3829.25,0.065890125,0.99,0.06523122375,0.99,0.06523122375
3829.5,0.06589175,0.99,0.0652328325,0.99,0.0652328325
3829.75,0.065893375,0.99,0.06523444125,0.99,0.06523444125
3830,0.06589500000000001,0.99,0.06523605,0.99,0.06523605
3830.25,0.065896625,0.99,0.06523765875,0.99,0.06523765875
3830.5,0.06589824999999999,0.99,0.06523926749999999,0.99,0.06523926749999999
3830.75,0.065899875,0.99,0.06524087625,0.99,0.06524087625
3831,0.0659015,0.99,0.065242485,0.99,0.065242485
3831.25,0.065903125,0.99,0.06524409375000001,0.99,0.06524409375000001
3831.5,0.06590475,0.99,0.0652457025,0.99,0.0652457025
3831.75,0.065906375,0.99,0.06524731125000001,0.99,0.06524731125000001
3832,0.065908,0.99,0.06524891999999999,0.99,0.06524891999999999
3832.25,0.065909625,0.99,0.06525052875,0.99,0.06525052875
3832.5,0.06591125,0.99,0.0652521375,0.99,0.0652521375
3832.75,0.06591287500000001,0.99,0.06525374625000001,0.99,0.06525374625000001
3833,0.0659145,0.99,0.065255355,0.99,0.065255355
3833.25,0.06591612499999999,0.99,0.06525696375,0.99,0.06525696375
3833.5,0.06591775,0.99,0.0652585725,0.99,0.0652585725
3833.75,0.065919375,0.99,0.06526018125000001,0.99,0.06526018125000001
3834,0.06592100000000001,0.99,0.06526179,0.99,0.06526179
3834.25,0.065922625,0.99,0.06526339874999999,0.99,0.06526339874999999
3834.5,0.06592425,0.99,0.0652650075,0.99,0.0652650075
3834.75,0.065925875,0.99,0.06526661624999999,0.99,0.06526661624999999
3835,0.0659275,0.99,0.065268225,0.99,0.065268225
3835.25,0.065929125,0.99,0.06526983375,0.99,0.06526983375
3835.5,0.06593075,0.99,0.0652714425,0.99,0.0652714425
3835.75,0.065932375,0.99,0.06527305125,0.99,0.06527305125
3836,0.06593399999999999,0.99,0.06527466,0.99,0.06527466
3836.25,0.065935625,0.99,0.06527626874999999,0.99,0.06527626874999999
3836.5,0.06593725,0.99,0.0652778775,0.99,0.0652778775
3836.75,0.06593887500000001,0.99,0.06527948625,0.99,0.06527948625
3837,0.0659405,0.99,0.065281095,0.99,0.065281095
3837.25,0.06594212499999999,0.99,0.06528270374999999,0.99,0.06528270374999999
3837.5,0.06594375,0.99,0.0652843125,0.99,0.0652843125
3837.75,0.065945375,0.99,0.06528592125,0.99,0.06528592125
3838,0.065947,0.99,0.06528753000000001,0.99,0.06528753000000001
3838.25,0.065948625,0.99,0.06528913875,0.99,0.06528913875
3838.5,0.06595025,0.99,0.0652907475,0.99,0.0652907475
3838.75,0.065951875,0.99,0.06529235624999999,0.99,0.06529235624999999
3839,0.0659535,0.99,0.065293965,0.99,0.065293965
3839.25,0.065955125,0.99,0.06529557375,0.99,0.06529557375
3839.5,0.06595675000000001,0.99,0.06529718250000001,0.99,0.06529718250000001
3839.75,0.065958375,0.99,0.06529879125,0.99,0.06529879125
3840,0.06595999999999999,0.99,0.0653004,0.99,0.0653004
3840.25,0.065961625,0.99,0.06530200875,0.99,0.06530200875
3840.5,0.06596325,0.99,0.0653036175,0.99,0.0653036175
3840.75,0.065964875,0.99,0.06530522625,0.99,0.06530522625
3841,0.0659665,0.99,0.065306835,0.99,0.065306835
3841.25,0.065968125,0.99,0.06530844375,0.99,0.06530844375
3841.5,0.06596975,0.99,0.0653100525,0.99,0.0653100525
3841.75,0.065971375,0.99,0.06531166125,0.99,0.06531166125
3842,0.065973,0.99,0.06531327,0.99,0.06531327
3842.25,0.06597462500000001,0.99,0.06531487875000001,0.99,0.06531487875000001
3842.5,0.06597625,0.99,0.0653164875,0.99,0.0653164875
3842.75,0.06597787499999999,0.99,0.06531809624999999,0.99,0.06531809624999999
3843,0.0659795,0.99,0.06531970499999999,0.99,0.06531970499999999
3843.25,0.065981125,0.99,0.06532131375,0.99,0.06532131375
3843.5,0.06598275,0.99,0.0653229225,0.99,0.0653229225
3843.75,0.065984375,0.99,0.06532453125,0.99,0.06532453125
3844,0.065986,0.99,0.06532614,0.99,0.06532614
3844.25,0.065987625,0.99,0.06532774875,0.99,0.06532774875
3844.5,0.06598925,0.99,0.0653293575,0.99,0.0653293575
3844.75,0.065990875,0.99,0.06533096625,0.99,0.06533096625
3845,0.06599250000000001,0.99,0.065332575,0.99,0.065332575
3845.25,0.065994125,0.99,0.06533418375,0.99,0.06533418375
3845.5,0.06599574999999999,0.99,0.06533579249999999,0.99,0.06533579249999999
3845.75,0.065997375,0.99,0.06533740125,0.99,0.06533740125
3846,0.065999,0.99,0.06533901,0.99,0.06533901
3846.25,0.06600062500000001,0.99,0.06534061875000001,0.99,0.06534061875000001
3846.5,0.06600225,0.99,0.0653422275,0.99,0.0653422275
3846.75,0.066003875,0.99,0.06534383625000001,0.99,0.06534383625000001
3847,0.0660055,0.99,0.06534544499999999,0.99,0.06534544499999999
3847.25,0.066007125,0.99,0.06534705375,0.99,0.06534705375
3847.5,0.06600875,0.99,0.0653486625,0.99,0.0653486625
3847.75,0.06601037500000001,0.99,0.06535027125000001,0.99,0.06535027125000001
3848,0.066012,0.99,0.06535188,0.99,0.06535188
3848.25,0.06601362499999999,0.99,0.06535348875,0.99,0.06535348875
3848.5,0.06601525,0.99,0.0653550975,0.99,0.0653550975
3848.75,0.066016875,0.99,0.06535670625000001,0.99,0.06535670625000001
3849,0.06601850000000001,0.99,0.065358315,0.99,0.065358315
3849.25,0.066020125,0.99,0.06535992374999999,0.99,0.06535992374999999
3849.5,0.06602175,0.99,0.0653615325,0.99,0.0653615325
3849.75,0.066023375,0.99,0.06536314124999999,0.99,0.06536314124999999
3850,0.066025,0.99,0.06536475,0.99,0.06536475
3850.25,0.066026625,0.99,0.06536635875,0.99,0.06536635875
3850.5,0.06602825,0.99,0.0653679675,0.99,0.0653679675
3850.75,0.066029875,0.99,0.06536957625,0.99,0.06536957625
3851,0.06603149999999999,0.99,0.065371185,0.99,0.065371185
3851.25,0.066033125,0.99,0.06537279374999999,0.99,0.06537279374999999
3851.5,0.06603475,0.99,0.0653744025,0.99,0.0653744025
3851.75,0.06603637500000001,0.99,0.06537601125,0.99,0.06537601125
3852,0.066038,0.99,0.06537762,0.99,0.06537762
3852.25,0.06603962499999999,0.99,0.06537922874999999,0.99,0.06537922874999999
3852.5,0.06604125,0.99,0.0653808375,0.99,0.0653808375
3852.75,0.066042875,0.99,0.06538244625,0.99,0.06538244625
3853,0.0660445,0.99,0.06538405500000001,0.99,0.06538405500000001
3853.25,0.066046125,0.99,0.06538566375,0.99,0.06538566375
3853.5,0.06604775,0.99,0.0653872725,0.99,0.0653872725
3853.75,0.066049375,0.99,0.06538888124999999,0.99,0.06538888124999999
3854,0.066051,0.99,0.06539049,0.99,0.06539049
3854.25,0.066052625,0.99,0.06539209875,0.99,0.06539209875
3854.5,0.06605425000000001,0.99,0.06539370750000001,0.99,0.06539370750000001
3854.75,0.066055875,0.99,0.06539531625,0.99,0.06539531625
3855,0.06605749999999999,0.99,0.065396925,0.99,0.065396925
3855.25,0.066059125,0.99,0.06539853375,0.99,0.06539853375
3855.5,0.06606075,0.99,0.0654001425,0.99,0.0654001425
3855.75,0.066062375,0.99,0.06540175125,0.99,0.06540175125
3856,0.066064,0.99,0.06540336,0.99,0.06540336
3856.25,0.066065625,0.99,0.06540496875,0.99,0.06540496875
3856.5,0.06606725,0.99,0.0654065775,0.99,0.0654065775
3856.75,0.066068875,0.99,0.06540818625,0.99,0.06540818625
3857,0.0660705,0.99,0.065409795,0.99,0.065409795
3857.25,0.06607212500000001,0.99,0.06541140375000001,0.99,0.06541140375000001
3857.5,0.06607375,0.99,0.0654130125,0.99,0.0654130125
3857.75,0.06607537499999999,0.99,0.06541462124999999,0.99,0.06541462124999999
3858,0.066077,0.99,0.06541622999999999,0.99,0.06541622999999999
3858.25,0.066078625,0.99,0.06541783875,0.99,0.06541783875
3858.5,0.06608025000000001,0.99,0.0654194475,0.99,0.0654194475
3858.75,0.066081875,0.99,0.06542105625,0.99,0.06542105625
3859,0.0660835,0.99,0.065422665,0.99,0.065422665
3859.25,0.066085125,0.99,0.06542427375,0.99,0.06542427375
3859.5,0.06608675,0.99,0.0654258825,0.99,0.0654258825
3859.75,0.066088375,0.99,0.06542749125,0.99,0.06542749125
3860,0.06609000000000001,0.99,0.0654291,0.99,0.0654291
3860.25,0.066091625,0.99,0.06543070875,0.99,0.06543070875
3860.5,0.06609324999999999,0.99,0.06543231749999999,0.99,0.06543231749999999
3860.75,0.066094875,0.99,0.06543392625,0.99,0.06543392625
3861,0.0660965,0.99,0.065435535,0.99,0.065435535
3861.25,0.06609812500000001,0.99,0.06543714375000001,0.99,0.06543714375000001
3861.5,0.06609975,0.99,0.0654387525,0.99,0.0654387525
3861.75,0.066101375,0.99,0.06544036125000001,0.99,0.06544036125000001
3862,0.066103,0.99,0.06544196999999999,0.99,0.06544196999999999
3862.25,0.066104625,0.99,0.06544357875,0.99,0.06544357875
3862.5,0.06610625,0.99,0.0654451875,0.99,0.0654451875
3862.75,0.066107875,0.99,0.06544679625,0.99,0.06544679625
3863,0.0661095,0.99,0.065448405,0.99,0.065448405
3863.25,0.06611112499999999,0.99,0.06545001375,0.99,0.06545001375
3863.5,0.06611275,0.99,0.0654516225,0.99,0.0654516225
3863.75,0.066114375,0.99,0.06545323125000001,0.99,0.06545323125000001
3864,0.06611600000000001,0.99,0.06545484000000001,0.99,0.06545484000000001
3864.25,0.066117625,0.99,0.06545644875,0.99,0.06545644875
3864.5,0.06611924999999999,0.99,0.06545805749999999,0.99,0.06545805749999999
3864.75,0.066120875,0.99,0.06545966624999999,0.99,0.06545966624999999
3865,0.0661225,0.99,0.065461275,0.99,0.065461275
3865.25,0.066124125,0.99,0.06546288375,0.99,0.06546288375
3865.5,0.06612575,0.99,0.0654644925,0.99,0.0654644925
3865.75,0.066127375,0.99,0.06546610125,0.99,0.06546610125
3866,0.066129,0.99,0.06546771,0.99,0.06546771
3866.25,0.066130625,0.99,0.06546931874999999,0.99,0.06546931874999999
3866.5,0.06613225,0.99,0.0654709275,0.99,0.0654709275
3866.75,0.06613387500000001,0.99,0.06547253625,0.99,0.06547253625
3867,0.0661355,0.99,0.065474145,0.99,0.065474145
3867.25,0.06613712499999999,0.99,0.06547575374999999,0.99,0.06547575374999999
3867.5,0.06613875,0.99,0.0654773625,0.99,0.0654773625
3867.75,0.066140375,0.99,0.06547897125,0.99,0.06547897125
3868,0.066142,0.99,0.06548058000000001,0.99,0.06548058000000001
3868.25,0.066143625,0.99,0.06548218875,0.99,0.06548218875
3868.5,0.06614525,0.99,0.0654837975,0.99,0.0654837975
3868.75,0.066146875,0.99,0.06548540624999999,0.99,0.06548540624999999
3869,0.0661485,0.99,0.065487015,0.99,0.065487015
3869.25,0.066150125,0.99,0.06548862375,0.99,0.06548862375
3869.5,0.06615175000000001,0.99,0.06549023250000001,0.99,0.06549023250000001
3869.75,0.066153375,0.99,0.06549184125,0.99,0.06549184125
3870,0.06615499999999999,0.99,0.06549345,0.99,0.06549345
3870.25,0.066156625,0.99,0.06549505875,0.99,0.06549505875
3870.5,0.06615825,0.99,0.0654966675,0.99,0.0654966675
3870.75,0.066159875,0.99,0.06549827625,0.99,0.06549827625
3871,0.0661615,0.99,0.065499885,0.99,0.065499885
3871.25,0.066163125,0.99,0.06550149375,0.99,0.06550149375
3871.5,0.06616475,0.99,0.0655031025,0.99,0.0655031025
3871.75,0.066166375,0.99,0.06550471125,0.99,0.06550471125
3872,0.066168,0.99,0.06550632,0.99,0.06550632
3872.25,0.06616962500000001,0.99,0.06550792875000001,0.99,0.06550792875000001
3872.5,0.06617125,0.99,0.0655095375,0.99,0.0655095375
3872.75,0.06617287499999999,0.99,0.06551114624999999,0.99,0.06551114624999999
3873,0.0661745,0.99,0.06551275499999999,0.99,0.06551275499999999
3873.25,0.066176125,0.99,0.06551436375,0.99,0.06551436375
3873.5,0.06617775000000001,0.99,0.0655159725,0.99,0.0655159725
3873.75,0.066179375,0.99,0.06551758125,0.99,0.06551758125
3874,0.066181,0.99,0.06551919,0.99,0.06551919
3874.25,0.066182625,0.99,0.06552079875,0.99,0.06552079875
3874.5,0.06618425,0.99,0.0655224075,0.99,0.0655224075
3874.75,0.066185875,0.99,0.06552401625000001,0.99,0.06552401625000001
3875,0.06618750000000001,0.99,0.065525625,0.99,0.065525625
3875.25,0.066189125,0.99,0.06552723375,0.99,0.06552723375
3875.5,0.06619074999999999,0.99,0.06552884249999999,0.99,0.06552884249999999
3875.75,0.066192375,0.99,0.06553045125,0.99,0.06553045125
3876,0.066194,0.99,0.06553206,0.99,0.06553206
3876.25,0.06619562500000001,0.99,0.06553366875000001,0.99,0.06553366875000001
3876.5,0.06619725,0.99,0.0655352775,0.99,0.0655352775
3876.75,0.066198875,0.99,0.06553688625000001,0.99,0.06553688625000001
3877,0.0662005,0.99,0.06553849499999999,0.99,0.06553849499999999
3877.25,0.066202125,0.99,0.06554010375,0.99,0.06554010375
3877.5,0.06620375,0.99,0.0655417125,0.99,0.0655417125
3877.75,0.066205375,0.99,0.06554332125,0.99,0.06554332125
3878,0.066207,0.99,0.06554493,0.99,0.06554493
3878.25,0.066208625,0.99,0.06554653875,0.99,0.06554653875
3878.5,0.06621025,0.99,0.0655481475,0.99,0.0655481475
3878.75,0.066211875,0.99,0.06554975625000001,0.99,0.06554975625000001
3879,0.06621350000000001,0.99,0.06555136500000001,0.99,0.06555136500000001
3879.25,0.066215125,0.99,0.06555297375,0.99,0.06555297375
3879.5,0.06621674999999999,0.99,0.06555458249999999,0.99,0.06555458249999999
3879.75,0.066218375,0.99,0.06555619124999999,0.99,0.06555619124999999
3880,0.06622,0.99,0.0655578,0.99,0.0655578
3880.25,0.066221625,0.99,0.06555940875,0.99,0.06555940875
3880.5,0.06622325,0.99,0.0655610175,0.99,0.0655610175
3880.75,0.066224875,0.99,0.06556262625,0.99,0.06556262625
3881,0.0662265,0.99,0.065564235,0.99,0.065564235
3881.25,0.066228125,0.99,0.06556584374999999,0.99,0.06556584374999999
3881.5,0.06622975,0.99,0.0655674525,0.99,0.0655674525
3881.75,0.06623137500000001,0.99,0.06556906125,0.99,0.06556906125
3882,0.066233,0.99,0.06557067,0.99,0.06557067
3882.25,0.06623462499999999,0.99,0.06557227874999999,0.99,0.06557227874999999
3882.5,0.06623625,0.99,0.0655738875,0.99,0.0655738875
3882.75,0.066237875,0.99,0.06557549625,0.99,0.06557549625
3883,0.0662395,0.99,0.06557710500000001,0.99,0.06557710500000001
3883.25,0.066241125,0.99,0.06557871375,0.99,0.06557871375
3883.5,0.06624275,0.99,0.0655803225,0.99,0.0655803225
3883.75,0.066244375,0.99,0.06558193124999999,0.99,0.06558193124999999
3884,0.066246,0.99,0.06558354,0.99,0.06558354
3884.25,0.066247625,0.99,0.06558514875,0.99,0.06558514875
3884.5,0.06624925000000001,0.99,0.06558675750000001,0.99,0.06558675750000001
3884.75,0.066250875,0.99,0.06558836625,0.99,0.06558836625
3885,0.06625249999999999,0.99,0.065589975,0.99,0.065589975
3885.25,0.066254125,0.99,0.06559158375,0.99,0.06559158375
3885.5,0.06625575,0.99,0.06559319250000001,0.99,0.06559319250000001
3885.75,0.06625737500000001,0.99,0.06559480125,0.99,0.06559480125
3886,0.066259,0.99,0.06559641,0.99,0.06559641
3886.25,0.066260625,0.99,0.06559801875,0.99,0.06559801875
3886.5,0.06626225,0.99,0.0655996275,0.99,0.0655996275
3886.75,0.066263875,0.99,0.06560123625,0.99,0.06560123625
3887,0.0662655,0.99,0.065602845,0.99,0.065602845
3887.25,0.06626712500000001,0.99,0.06560445375000001,0.99,0.06560445375000001
3887.5,0.06626875,0.99,0.0656060625,0.99,0.0656060625
3887.75,0.06627037499999999,0.99,0.06560767124999999,0.99,0.06560767124999999
3888,0.066272,0.99,0.06560927999999999,0.99,0.06560927999999999
3888.25,0.066273625,0.99,0.06561088875,0.99,0.06561088875
3888.5,0.06627525000000001,0.99,0.0656124975,0.99,0.0656124975
3888.75,0.066276875,0.99,0.06561410625,0.99,0.06561410625
3889,0.0662785,0.99,0.065615715,0.99,0.065615715
3889.25,0.066280125,0.99,0.06561732375,0.99,0.06561732375
3889.5,0.06628175,0.99,0.0656189325,0.99,0.0656189325
3889.75,0.066283375,0.99,0.06562054125000001,0.99,0.06562054125000001
3890,0.066285,0.99,0.06562214999999999,0.99,0.06562214999999999
3890.25,0.066286625,0.99,0.06562375875,0.99,0.06562375875
3890.5,0.06628824999999999,0.989997969770809,0.06562523291965983,0.99,0.06562536749999999
3890.75,0.066289875,0.9899978573527449,0.06562683421418129,0.99,0.06562697625
3891,0.0662915,0.9899977403696666,0.06562843520571576,0.99,0.065628585
3891.25,0.06629312500000001,0.9899976187023256,0.06563003588633562,0.99,0.06563019375000001
3891.5,0.06629475,0.9899974922300777,0.06563163624801995,0.99,0.0656318025
3891.75,0.06629637499999999,0.9899973608308879,0.06563323628265484,0.99,0.06563341125
3892,0.066298,0.9899972243813341,0.06563483598203368,0.99,0.06563501999999999
3892.25,0.066299625,0.9899970827566149,0.06563643533785754,0.99,0.06563662875
3892.5,0.06630125,0.9899969358305528,0.06563803434173544,0.99,0.0656382375
3892.75,0.066302875,0.9899967834756005,0.0656396329851848,0.99,0.06563984625
3893,0.0663045,0.9899966255628455,0.0656412312596317,0.99,0.065641455
3893.25,0.066306125,0.9899964619620164,0.0656428291564112,0.99,0.06564306375
3893.5,0.06630775,0.9899962925414865,0.06564442666676774,0.99,0.0656446725
3893.75,0.066309375,0.9899961171682803,0.06564602378185544,0.99,0.06564628125000001
3894,0.06631100000000001,0.9899959357080779,0.06564762049273835,0.99,0.06564789000000001
3894.25,0.066312625,0.9899957480252217,0.06564921679039101,0.99,0.06564949875
3894.5,0.06631424999999999,0.9899955539827189,0.06565081266569851,0.99,0.06565110749999999
3894.75,0.066315875,0.9899268901784992,0.06564786790821608,0.99,0.06565271624999999
3895,0.0663175,0.9895824342378939,0.06562663308257154,0.99,0.065654325
3895.25,0.066319125,0.9885025423351197,0.0655566236679406,0.99,0.06565593375
3895.5,0.06632075,0.9862451570245775,0.06540851849773774,0.99,0.0656575425
3895.75,0.066322375,0.98233238757061,0.06515061698310334,0.99,0.06565915125
3896,0.066324,0.9763116978980466,0.06475289705139003,0.99,0.06566076
3896.25,0.066325625,0.9660941386076755,0.06407679755199071,0.99,0.06566236875
3896.5,0.06632725,0.9268395618556272,0.061474719329088656,0.99,0.0656639775
3896.75,0.06632887500000001,0.8640044728300039,0.05730844467778223,0.99,0.06566558625
3897,0.0663305,0.7793167672368801,0.05169247082920588,0.99,0.065667195
3897.25,0.06633212499999999,0.6504081584877711,0.04314295526983064,0.99,0.06566880374999999
3897.5,0.06633375,0.4857538745569456,0.032221876076391785,0.99,0.0656704125
3897.75,0.066335375,0.33050935139067844,0.021924461765507428,0.99,0.06567202125
3898,0.06633700000000001,0.2026242530367801,0.013441485073700883,0.99,0.06567363000000001
3898.25,0.066338625,0.06271433654262262,0.0041603828540248385,0.99,0.06567523875
3898.5,0.06634025,0.004511593174717696,0.0002993002191090657,0.99,0.0656768475
3898.75,0.066341875,0.0003221305146764044,0.000021370742338347687,0.99,0.06567845624999999
3899,0.0663435,0,0,0.99,0.065680065
3899.25,0.066345125,0,0,0.99,0.06568167375
3899.5,0.06634675000000001,0,0,0.99,0.06568328250000001
3899.75,0.066348375,0,0,0.99,0.06568489125
3900,0.06634999999999999,0,0,0.99,0.0656865
3900.25,0.066351625,0,0,0.99,0.06568810875
3900.5,0.06635325,0,0,0.99,0.06568971750000001
3900.75,0.06635487500000001,0,0,0.99,0.06569132625
3901,0.0663565,0,0,0.99,0.065692935
3901.25,0.066358125,0,0,0.99,0.06569454375
3901.5,0.06635975,0,0,0.99,0.0656961525
3901.75,0.066361375,0,0,0.99,0.06569776125
3902,0.066363,0,0,0.99,0.06569937
3902.25,0.06636462500000001,0,0,0.99,0.06570097875000001
3902.5,0.06636625,0,0,0.99,0.0657025875
3902.75,0.06636787499999999,0,0,0.99,0.06570419624999999
3903,0.0663695,0,0,0.99,0.06570580499999999
3903.25,0.066371125,0,0,0.99,0.06570741375
3903.5,0.06637275000000001,0,0,0.99,0.0657090225
3903.75,0.066374375,0,0,0.99,0.06571063125
3904,0.066376,0,0,0.99,0.06571224
3904.25,0.066377625,0,0,0.99,0.06571384875
3904.5,0.06637925,0,0,0.99,0.0657154575
3904.75,0.066380875,0,0,0.99,0.06571706625000001
3905,0.0663825,0,0,0.99,0.06571867499999999
3905.25,0.066384125,0,0,0.99,0.06572028375
3905.5,0.06638575,0,0,0.99,0.06572189249999999
3905.75,0.066387375,0,0,0.99,0.06572350125
3906,0.066389,0,0,0.99,0.06572511
3906.25,0.06639062500000001,0,0,0.99,0.06572671875000001
3906.5,0.06639225,0,0,0.99,0.0657283275
3906.75,0.06639387499999999,0,0,0.99,0.06572993625
3907,0.0663955,0,0,0.99,0.065731545
3907.25,0.066397125,0,0,0.99,0.06573315375
3907.5,0.06639875,0,0,0.99,0.0657347625
3907.75,0.066400375,0,0,0.99,0.06573637125
3908,0.066402,0,0,0.99,0.06573798
3908.25,0.066403625,0,0,0.99,0.06573958875
3908.5,0.06640525,0,0,0.99,0.0657411975
3908.75,0.066406875,0,0,0.99,0.06574280625000001
3909,0.06640850000000001,0,0,0.99,0.06574441500000001
3909.25,0.066410125,0,0,0.99,0.06574602375
3909.5,0.06641174999999999,0,0,0.99,0.06574763249999999
3909.75,0.066413375,0,0,0.99,0.06574924124999999
3910,0.066415,0,0,0.99,0.06575085
3910.25,0.066416625,0,0,0.99,0.06575245875
3910.5,0.06641825,0,0,0.99,0.0657540675
3910.75,0.066419875,0,0,0.99,0.06575567625
3911,0.0664215,0,0,0.99,0.065757285
3911.25,0.066423125,0,0,0.99,0.06575889375
3911.5,0.06642475,0,0,0.99,0.0657605025
3911.75,0.06642637500000001,0,0,0.99,0.06576211125
3912,0.066428,0,0,0.99,0.06576372
3912.25,0.06642962499999999,0,0,0.99,0.06576532874999999
3912.5,0.06643125,0,0,0.99,0.0657669375
3912.75,0.066432875,0,0,0.99,0.06576854625
3913,0.06643450000000001,0,0,0.99,0.06577015500000001
3913.25,0.066436125,0,0,0.99,0.06577176375
3913.5,0.06643775,0,0,0.99,0.0657733725
3913.75,0.066439375,0,0,0.99,0.06577498124999999
3914,0.066441,0,0,0.99,0.06577659
3914.25,0.066442625,0,0,0.99,0.06577819875
3914.5,0.06644425000000001,0,0,0.99,0.06577980750000001
3914.75,0.066445875,0,0,0.99,0.06578141625
3915,0.06644749999999999,0,0,0.99,0.065783025
3915.25,0.066449125,0,0,0.99,0.06578463375
3915.5,0.06645075,0,0,0.99,0.06578624250000001
3915.75,0.06645237500000001,0,0,0.99,0.06578785125
3916,0.066454,0,0,0.9899999999999998,0.06578945999999998
3916.25,0.066455625,0,0,0.9899999999999999,0.06579106875
3916.5,0.06645725,0,0,0.99,0.0657926775
3916.75,0.066458875,0,0,0.99,0.06579428625
3917,0.0664605,0,0,0.99,0.06579589500000001
3917.25,0.066462125,0,0,0.99,0.06579750375
3917.5,0.06646375,0,0,0.9899999999999999,0.06579911249999999
3917.75,0.066465375,0,0,0.99,0.06580072125
3918,0.066467,0,0,0.9899999999999999,0.06580232999999999
3918.25,0.066468625,0,0,0.99,0.06580393875
3918.5,0.06647025000000001,0,0,0.99,0.0658055475
3918.75,0.066471875,0,0,0.9899999999999997,0.06580715624999997
3919,0.06647349999999999,0,0,0.9899999999999999,0.06580876499999998
3919.25,0.066475125,0,0,0.9899999999999998,0.06581037374999998
3919.5,0.06647675,0,0,0.9899999999999994,0.06581198249999996
3919.75,0.066478375,0,0,0.9899999999999984,0.0658135912499999
3920,0.06648,0,0,0.9899999999999957,0.06581519999999971
3920.25,0.066481625,0,0,0.9899999999999884,0.06581680874999923
3920.5,0.06648325,0,0,0.9899999999998664,0.06581841749999111
3920.75,0.066484875,0,0,0.9899999999976734,0.06582002624984531
3921,0.0664865,0,0,0.989999999974034,0.06582163499827362
3921.25,0.06648812500000001,0,0,0.9899999997906295,0.06582324373607935
3921.5,0.06648975,0,0,0.989999998683964,0.0658248524124971
3921.75,0.06649137499999999,0,0,0.9899999932086667,0.0658264607984349
3922,0.066493,0,0,0.9899999479588504,0.06582806653962783
3922.25,0.066494625,0,0,0.9899992006004308,0.06582962559422542
3922.5,0.06649625,0,0,0.9899920591356476,0.06583075946229881
3922.75,0.066497875,0,0,0.9899431145680017,0.06582911348965365
3923,0.0664995,0,0,0.989684777244894,0.06581354284439683
3923.25,0.066501125,0,0,0.987341370702989,0.0656593119107908
3923.5,0.06650275,0,0,0.968447866600296,0.06440444636055284
3923.75,0.066504375,0,0,0.876011000396637,0.058258564074503104
3924,0.06650600000000001,0,0,0.6454427744842308,0.04292581715984826
3924.25,0.066507625,0,0,0,0
3924.5,0.06650924999999999,0,0,0,0
3924.75,0.066510875,0,0,0,0
3925,0.0665125,0,0,0,0
3925.25,0.06651412500000001,0,0,0,0
3925.5,0.06651575,0,0,0,0
3925.75,0.066517375,0,0,0,0
3926,0.066519,0,0,0,0
3926.25,0.066520625,0,0,0,0
3926.5,0.06652225,0,0,0,0
3926.75,0.06652387500000001,0,0,0,0
3927,0.0665255,0,0,0,0
3927.25,0.06652712499999999,0,0,0,0
3927.5,0.06652875,0,0,0,0
3927.75,0.066530375,0,0,0,0
3928,0.06653200000000001,0,0,0,0
3928.25,0.066533625,0,0,0,0
3928.5,0.06653525,0,0,0,0
3928.75,0.066536875,0,0,0,0
3929,0.0665385,0,0,0,0
3929.25,0.066540125,0,0,0,0
3929.5,0.06654175000000001,0,0,0,0
3929.75,0.066543375,0,0,0,0
3930,0.06654499999999999,0,0,0,0
3930.25,0.066546625,0,0,0,0
3930.5,0.06654825,0,0,0,0
3930.75,0.06654987500000001,0,0,0,0
3931,0.0665515,0,0,0,0
3931.25,0.066553125,0,0,0,0
3931.5,0.06655475,0,0,0,0
3931.75,0.066556375,0,0,0,0
3932,0.066558,0,0,0,0
3932.25,0.066559625,0,0,0,0
3932.5,0.06656125,0,0,0,0
3932.75,0.066562875,0,0,0,0
3933,0.0665645,0,0,0,0
3933.25,0.066566125,0,0,0,0
3933.5,0.06656775000000001,0,0,0,0
3933.75,0.066569375,0,0,0,0
3934,0.06657099999999999,0,0,0,0
3934.25,0.066572625,0,0,0,0
3934.5,0.06657425,0,0,0,0
3934.75,0.066575875,0,0,0,0
3935,0.0665775,0,0,0,0
3935.25,0.066579125,0,0,0,0
3935.5,0.06658075,0,0,0,0
3935.75,0.066582375,0,0,0,0
3936,0.066584,0,0,0,0
3936.25,0.06658562500000001,0,0,0,0
3936.5,0.06658725,0,0,0,0
3936.75,0.06658887499999999,0,0,0,0
3937,0.0665905,0,0,0,0
3937.25,0.066592125,0,0,0,0
3937.5,0.06659375000000001,0,0,0,0
3937.75,0.066595375,0,0,0,0
3938,0.066597,0,0,0,0
3938.25,0.066598625,0,0,0,0
3938.5,0.06660025,0,0,0,0
3938.75,0.066601875,0,0,0,0
3939,0.06660350000000001,0,0,0,0
3939.25,0.066605125,0,0,0,0
3939.5,0.06660674999999999,0,0,0,0
3939.75,0.066608375,0,0,0,0
3940,0.06661,0,0,0,0
3940.25,0.06661162500000001,0,0,0,0
3940.5,0.06661325,0,0,0,0
3940.75,0.066614875,0,0,0,0
3941,0.0666165,0,0,0,0
3941.25,0.066618125,0,0,0,0
3941.5,0.06661975,0,0,0,0
3941.75,0.06662137500000001,0,0,0,0
3942,0.066623,0,0,0,0
3942.25,0.06662462499999999,0,0,0,0
3942.5,0.06662625,0,0,0,0
3942.75,0.066627875,0,0,0,0
3943,0.06662950000000001,0,0,0,0
3943.25,0.066631125,0,0,0,0
3943.5,0.06663275,0,0,0,0
3943.75,0.066634375,0,0,0,0
3944,0.066636,0,0,0,0
3944.25,0.066637625,0,0,0,0
3944.5,0.06663925,0,0,0,0
3944.75,0.066640875,0,0,0,0
3945,0.0666425,0,0,0,0
3945.25,0.066644125,0,0,0,0
3945.5,0.06664575,0,0,0,0
3945.75,0.06664737500000001,0,0,0,0
3946,0.066649,0,0,0,0
3946.25,0.06665062499999999,0,0,0,0
3946.5,0.06665225,0,0,0,0
3946.75,0.066653875,0,0,0,0
3947,0.0666555,0,0,0,0
3947.25,0.066657125,0,0,0,0
3947.5,0.06665875,0,0,0,0
3947.75,0.066660375,0,0,0,0
3948,0.066662,0,0,0,0
3948.25,0.066663625,0,0,0,0
3948.5,0.06666525000000001,0,0,0,0
3948.75,0.066666875,0,0,0,0
3949,0.06666849999999999,0,0,0,0
3949.25,0.066670125,0,0,0,0
3949.5,0.06667175,0,0,0,0
3949.75,0.06667337500000001,0,0,0,0
3950,0.066675,0,0,0,0
3950.25,0.066676625,0,0,0,0
3950.5,0.06667825,0,0,0,0
3950.75,0.066679875,0,0,0,0
3951,0.0666815,0,0,0,0
3951.25,0.06668312500000001,0,0,0,0
3951.5,0.06668475,0,0,0,0
3951.75,0.06668637499999999,0,0,0,0
3952,0.066688,0,0,0,0
3952.25,0.066689625,0,0,0,0
3952.5,0.06669125000000001,0,0,0,0
3952.75,0.066692875,0,0,0,0
3953,0.0666945,0,0,0,0
3953.25,0.066696125,0,0,0,0
3953.5,0.06669775,0,0,0,0
3953.75,0.066699375,0,0,0,0
3954,0.06670100000000001,0,0,0,0
3954.25,0.066702625,0,0,0,0
3954.5,0.06670424999999999,0,0,0,0
3954.75,0.066705875,0,0,0,0
3955,0.0667075,0,0,0,0
3955.25,0.06670912500000001,0,0,0,0
3955.5,0.06671075,0,0,0,0
3955.75,0.066712375,0,0,0,0
3956,0.066714,0,0,0,0
3956.25,0.066715625,0,0,0,0
3956.5,0.06671725,0,0,0,0
3956.75,0.066718875,0,0,0,0
3957,0.0667205,0,0,0,0
3957.25,0.066722125,0,0,0,0
3957.5,0.06672375,0,0,0,0
3957.75,0.066725375,0,0,0,0
3958,0.06672700000000001,0,0,0,0
3958.25,0.066728625,0,0,0,0
3958.5,0.06673025,0,0,0,0
3958.75,0.066731875,0,0,0,0
3959,0.0667335,0,0,0,0
3959.25,0.066735125,0,0,0,0
3959.5,0.06673675,0,0,0,0
3959.75,0.066738375,0,0,0,0
3960,0.06674,0,0,0,0
3960.25,0.066741625,0,0,0,0
3960.5,0.06674325,0,0,0,0
3960.75,0.06674487500000001,0,0,0,0
3961,0.0667465,0,0,0,0
3961.25,0.06674812499999999,0,0,0,0
3961.5,0.06674975,0,0,0,0
3961.75,0.066751375,0,0,0,0
3962,0.066753,0,0,0,0
3962.25,0.066754625,0,0,0,0
3962.5,0.06675625,0,0,0,0
3962.75,0.066757875,0,0,0,0
3963,0.0667595,0,0,0,0
3963.25,0.066761125,0,0,0,0
3963.5,0.06676275000000001,0,0,0,0
3963.75,0.066764375,0,0,0,0
3964,0.06676599999999999,0,0,0,0
3964.25,0.066767625,0,0,0,0
3964.5,0.06676925,0,0,0,0
3964.75,0.06677087500000001,0,0,0,0
3965,0.0667725,0,0,0,0
3965.25,0.066774125,0,0,0,0
3965.5,0.06677575,0,0,0,0
3965.75,0.066777375,0,0,0,0
3966,0.066779,0,0,0,0
3966.25,0.06678062500000001,0,0,0,0
3966.5,0.06678225,0,0,0,0
3966.75,0.06678387499999999,0,0,0,0
3967,0.0667855,0,0,0,0
3967.25,0.066787125,0,0,0,0
3967.5,0.06678875000000001,0,0,0,0
3967.75,0.066790375,0,0,0,0
3968,0.066792,0,0,0,0
3968.25,0.066793625,0,0,0,0
3968.5,0.06679525,0,0,0,0
3968.75,0.066796875,0,0,0,0
3969,0.0667985,0,0,0,0
3969.25,0.066800125,0,0,0,0
3969.5,0.06680175,0,0,0,0
3969.75,0.066803375,0,0,0,0
3970,0.066805,0,0,0,0
3970.25,0.06680662500000001,0,0,0,0
3970.5,0.06680825,0,0,0,0
3970.75,0.066809875,0,0,0,0
3971,0.0668115,0,0,0,0
3971.25,0.066813125,0,0,0,0
3971.5,0.06681475,0,0,0,0
3971.75,0.066816375,0,0,0,0
3972,0.066818,0,0,0,0
3972.25,0.066819625,0,0,0,0
3972.5,0.06682125,0,0,0,0
3972.75,0.066822875,0,0,0,0
3973,0.06682450000000001,0,0,0,0
3973.25,0.066826125,0,0,0,0
3973.5,0.06682774999999999,0,0,0,0
3973.75,0.066829375,0,0,0,0
3974,0.066831,0,0,0,0
3974.25,0.066832625,0,0,0,0
3974.5,0.06683425,0,0,0,0
3974.75,0.066835875,0,0,0,0
3975,0.0668375,0,0,0,0
3975.25,0.066839125,0,0,0,0
3975.5,0.06684075,0,0,0,0
3975.75,0.06684237500000001,0,0,0,0
3976,0.066844,0,0,0,0
3976.25,0.06684562499999999,0,0,0,0
3976.5,0.06684725,0,0,0,0
3976.75,0.066848875,0,0,0,0
3977,0.06685050000000001,0,0,0,0
3977.25,0.066852125,0,0,0,0
3977.5,0.06685375,0,0,0,0
3977.75,0.066855375,0,0,0,0
3978,0.066857,0,0,0,0
3978.25,0.066858625,0,0,0,0
3978.5,0.06686025,0,0,0,0
3978.75,0.066861875,0,0,0,0
3979,0.06686349999999999,0,0,0,0
3979.25,0.066865125,0,0,0,0
3979.5,0.06686675,0,0,0,0
3979.75,0.06686837500000001,0,0,0,0
3980,0.06687,0,0,0,0
3980.25,0.066871625,0,0,0,0
3980.5,0.06687325,0,0,0,0
3980.75,0.066874875,0,0,0,0
3981,0.0668765,0,0,0,0
3981.25,0.066878125,0,0,0,0
3981.5,0.06687975,0,0,0,0
3981.75,0.06688137499999999,0,0,0,0
3982,0.066883,0,0,0,0
3982.25,0.066884625,0,0,0,0
3982.5,0.06688625000000001,0,0,0,0
3982.75,0.066887875,0,0,0,0
3983,0.0668895,0,0,0,0
3983.25,0.066891125,0,0,0,0
3983.5,0.06689275,0,0,0,0
3983.75,0.066894375,0,0,0,0
3984,0.066896,0,0,0,0
3984.25,0.066897625,0,0,0,0
3984.5,0.06689925,0,0,0,0
3984.75,0.066900875,0,0,0,0
3985,0.0669025,0,0,0,0
3985.25,0.06690412500000001,0,0,0,0
3985.5,0.06690575,0,0,0,0
3985.75,0.066907375,0,0,0,0
3986,0.066909,0,0,0,0
3986.25,0.066910625,0,0,0,0
3986.5,0.06691225,0,0,0,0
3986.75,0.066913875,0,0,0,0
3987,0.0669155,0,0,0,0
3987.25,0.066917125,0,0,0,0
3987.5,0.06691875,0,0,0,0
3987.75,0.066920375,0,0,0,0
3988,0.066922,0,0,0,0
3988.25,0.066923625,0,0,0,0
3988.5,0.06692524999999999,0,0,0,0
3988.75,0.066926875,0,0,0,0
3989,0.0669285,0,0,0,0
3989.25,0.06693012500000001,0,0,0,0
3989.5,0.06693175,0,0,0,0
3989.75,0.066933375,0,0,0,0
3990,0.066935,0,0,0,0
3990.25,0.066936625,0,0,0,0
3990.5,0.06693825,0,0,0,0
3990.75,0.066939875,0,0,0,0
3991,0.0669415,0,0,0,0
3991.25,0.06694312499999999,0,0,0,0
3991.5,0.06694475,0,0,0,0
3991.75,0.066946375,0,0,0,0
3992,0.06694800000000001,0,0,0,0
3992.25,0.066949625,0,0,0,0
3992.5,0.06695125,0,0,0,0
3992.75,0.066952875,0,0,0,0
3993,0.0669545,0,0,0,0
3993.25,0.066956125,0,0,0,0
3993.5,0.06695775,0,0,0,0
3993.75,0.066959375,0,0,0,0
3994,0.06696099999999999,0,0,0,0
3994.25,0.066962625,0,0,0,0
3994.5,0.06696425,0,0,0,0
3994.75,0.06696587500000001,0,0,0,0
3995,0.0669675,0,0,0,0
3995.25,0.066969125,0,0,0,0
3995.5,0.06697075,0,0,0,0
3995.75,0.066972375,0,0,0,0
3996,0.066974,0,0,0,0
3996.25,0.066975625,0,0,0,0
3996.5,0.06697725,0,0,0,0
3996.75,0.066978875,0,0,0,0
3997,0.0669805,0,0,0,0
3997.25,0.066982125,0,0,0,0
3997.5,0.06698375000000001,0,0,0,0
3997.75,0.066985375,0,0,0,0
3998,0.066987,0,0,0,0
3998.25,0.066988625,0,0,0,0
3998.5,0.06699025,0,0,0,0
3998.75,0.066991875,0,0,0,0
3999,0.0669935,0,0,0,0
3999.25,0.066995125,0,0,0,0
3999.5,0.06699675,0,0,0,0
3999.75,0.066998375,0,0,0,0
4000,0.067,0,0,0,0

